Quantifying the Privacy Risks of Learning High-Dimensional Graphical Models

Models leak information about their training data. This enables attackers to infer sensitive information about their training sets, notably determine if a data sample was part of the model's training set. The existing works empirically show the possibility of these membership inference (tracing) attacks against complex deep learning models. However, the attack results are dependent on the specific training data, can be obtained only after the tedious process of training the model and performing the attack, and are missing any measure of the confidence and unused potential power of the attack. In this paper, we theoretically analyze the maximum power of tracing attacks against high-dimensional graphical models, with the focus on Bayesian networks. We provide a tight upper bound on the power (true positive rate) of these attacks, with respect to their error (false positive rate), for a given model structure even before learning its parameters. As it should be, the bound is independent of the knowledge and algorithm of any specific attack. It can help in identifying which model structures leak more information, how adding new parameters to the model increases its privacy risk, and what can be gained by adding new data points to decrease the overall information leakage. It provides a measure of the potential leakage of a model given its structure, as a function of the model complexity and the size of the training set.

==> Data/Bangkok/Adv_Mean_N_Parents0.dat <==
 3.70370370e-05  5.26666667e-04 -1.75712460e+00
 7.40740741e-05  5.26666667e-04 -1.75712460e+00
 1.11111111e-04  6.86666667e-04 -1.67525708e+00
 1.48148148e-04  6.86666667e-04 -1.67525708e+00
 1.85185185e-04  9.33333333e-04 -1.62401903e+00
 2.22222222e-04  9.33333333e-04 -1.62401903e+00
 2.59259259e-04  1.16666667e-03 -1.58959544e+00
 2.96296296e-04  1.16666667e-03 -1.58959544e+00
 3.33333333e-04  1.41333333e-03 -1.55385252e+00
 3.70370370e-04  1.52666667e-03 -1.53334506e+00
 3.70370370e-04  1.52666667e-03 -1.53334506e+00
 7.40740741e-04  2.40000000e-03 -1.43880450e+00
 1.11111111e-03  3.42000000e-03 -1.36084644e+00
 0.00148148  0.00428667 -1.31792848
 0.00185185  0.00533333 -1.27711165
 0.00222222  0.00613333 -1.24722726
 0.00259259  0.00708    -1.21995235
 0.00296296  0.00765333 -1.20053784
 0.00333333  0.00860667 -1.17817859
 0.0037037   0.00953333 -1.1579012 
 0.0037037   0.00953333 -1.1579012 
 0.00740741  0.01788    -1.03766832
 0.01111111  0.02536667 -0.96032539
 0.01481481  0.03260667 -0.90544987
 0.01851852  0.03936    -0.86089214
 0.02222222  0.04632    -0.82280831
 0.02592593  0.05267333 -0.79098297
 0.02962963  0.05908    -0.76338668
 0.03333333  0.06548    -0.73778468
 0.03703704  0.07185333 -0.7151471 
 0.03703704  0.07185333 -0.7151471 
 0.07407407  0.13082667 -0.5571235 
 0.11111111  0.18532    -0.45396755
 0.14814815  0.23688    -0.37509459
 0.18518519  0.28492    -0.30965822
 0.22222222  0.33132    -0.2519846 
 0.25925926  0.37692    -0.19966154
 0.2962963   0.41885333 -0.1520652 
 0.33333333  0.45998667 -0.10740523
 0.37037037  0.49962667 -0.0649438 


==> Data/Bangkok/Adv_Mean_N_Parents1.dat <==
 3.70370370e-05  7.60000000e-04 -2.23941759e+00
 7.40740741e-05  7.60000000e-04 -2.23941759e+00
 1.11111111e-04  1.16666667e-03 -2.09984081e+00
 1.48148148e-04  1.16666667e-03 -2.09984081e+00
 1.85185185e-04  1.51333333e-03 -2.02639798e+00
 2.22222222e-04  1.51333333e-03 -2.02639798e+00
 2.59259259e-04  1.88000000e-03 -1.95629742e+00
 2.96296296e-04  1.88000000e-03 -1.95629742e+00
 3.33333333e-04  2.23333333e-03 -1.91744663e+00
 3.70370370e-04  2.52666667e-03 -1.87691470e+00
 3.70370370e-04  2.52666667e-03 -1.87691470e+00
 7.40740741e-04  3.95333333e-03 -1.73682896e+00
 1.11111111e-03  5.44000000e-03 -1.62956125e+00
 1.48148148e-03  6.74666667e-03 -1.57461513e+00
 0.00185185  0.00821333 -1.51516973
 0.00222222  0.00936    -1.47763789
 0.00259259  0.0109     -1.43655793
 0.00296296  0.01202667 -1.40851442
 0.00333333  0.01330667 -1.37880324
 0.0037037   0.01471333 -1.35231516
 0.0037037   0.01471333 -1.35231516
 0.00740741  0.02579333 -1.196211  
 0.01111111  0.03572667 -1.09795202
 0.01481481  0.04546    -1.03068652
 0.01851852  0.05458667 -0.97609786
 0.02222222  0.06291333 -0.9318201 
 0.02592593  0.0714     -0.89292994
 0.02962963  0.07992    -0.85955946
 0.03333333  0.08742    -0.82896802
 0.03703704  0.09535333 -0.80038871
 0.03703704  0.09535333 -0.80038871
 0.07407407  0.16620667 -0.61164254
 0.11111111  0.22720667 -0.49095219
 0.14814815  0.28384667 -0.3988097 
 0.18518519  0.33685333 -0.32152307
 0.22222222  0.38634    -0.25411325
 0.25925926  0.43354    -0.19357489
 0.2962963   0.47782667 -0.13813756
 0.33333333  0.51942    -0.08620696
 0.37037037  0.55974    -0.03644268


==> Data/Bangkok/Adv_Mean_N_Parents2.dat <==
 3.70370370e-05  1.18000000e-03 -2.83916378e+00
 7.40740741e-05  1.18000000e-03 -2.83916378e+00
 1.11111111e-04  1.72000000e-03 -2.65046715e+00
 1.48148148e-04  1.72000000e-03 -2.65046715e+00
 1.85185185e-04  2.18666667e-03 -2.47843296e+00
 2.22222222e-04  2.18666667e-03 -2.47843296e+00
 2.59259259e-04  2.65333333e-03 -2.39763816e+00
 2.96296296e-04  2.65333333e-03 -2.39763816e+00
 3.33333333e-04  3.16666667e-03 -2.32404772e+00
 3.70370370e-04  3.59333333e-03 -2.27435628e+00
 3.70370370e-04  3.59333333e-03 -2.27435628e+00
 7.40740741e-04  5.66000000e-03 -2.08500716e+00
 1.11111111e-03  7.66666667e-03 -1.95937173e+00
 1.48148148e-03  9.20000000e-03 -1.88477043e+00
 0.00185185  0.01102667 -1.81841731
 0.00222222  0.0127     -1.76707954
 0.00259259  0.01438    -1.71884827
 0.00296296  0.01584    -1.68309753
 0.00333333  0.01748667 -1.64369574
 0.0037037   0.01890667 -1.61653753
 0.0037037   0.01890667 -1.61653753
 0.00740741  0.03267333 -1.41527512
 0.01111111  0.04534667 -1.29124134
 0.01481481  0.05622    -1.20592196
 0.01851852  0.06748    -1.13796166
 0.02222222  0.07743333 -1.08463424
 0.02592593  0.08745333 -1.03584127
 0.02962963  0.09694    -0.99355911
 0.03333333  0.1065     -0.95630074
 0.03703704  0.11542    -0.92229885
 0.03703704  0.11542    -0.92229885
 0.07407407  0.19545333 -0.69314972
 0.11111111  0.26295333 -0.5463981 
 0.14814815  0.32358    -0.43623784
 0.18518519  0.37945333 -0.34482523
 0.22222222  0.43116667 -0.26522963
 0.25925926  0.47806667 -0.19322428
 0.2962963   0.52367333 -0.12710073
 0.33333333  0.56653333 -0.06458132
 0.37037037  0.60597333 -0.00541201


==> Data/Bangkok/Adv_Mean_N_Parents3.dat <==
 3.70370370e-05  1.72666667e-03 -3.29994468e+00
 7.40740741e-05  1.72666667e-03 -3.29994468e+00
 1.11111111e-04  2.54000000e-03 -3.07222045e+00
 1.48148148e-04  2.54000000e-03 -3.07222045e+00
 1.85185185e-04  3.08666667e-03 -2.96808881e+00
 2.22222222e-04  3.08666667e-03 -2.96808881e+00
 2.59259259e-04  3.74666667e-03 -2.86884813e+00
 2.96296296e-04  3.74666667e-03 -2.86884813e+00
 3.33333333e-04  4.36666667e-03 -2.76711023e+00
 3.70370370e-04  4.96666667e-03 -2.70750115e+00
 3.70370370e-04  4.96666667e-03 -2.70750115e+00
 7.40740741e-04  7.62666667e-03 -2.49591535e+00
 1.11111111e-03  1.03000000e-02 -2.33982844e+00
 1.48148148e-03  1.27000000e-02 -2.23763880e+00
 1.85185185e-03  1.55333333e-02 -2.14095970e+00
 0.00222222  0.01789333 -2.07716746
 0.00259259  0.02036667 -2.01026133
 0.00296296  0.02221333 -1.9682899 
 0.00333333  0.02434667 -1.92484988
 0.0037037   0.02622    -1.88608668
 0.0037037   0.02622    -1.88608668
 0.00740741  0.04268667 -1.63998293
 0.01111111  0.05748667 -1.49922515
 0.01481481  0.0715     -1.39502653
 0.01851852  0.08477333 -1.31142754
 0.02222222  0.09699333 -1.24224278
 0.02592593  0.10928667 -1.18356989
 0.02962963  0.12053333 -1.13224418
 0.03333333  0.13132    -1.08711342
 0.03703704  0.14194667 -1.04696666
 0.03703704  0.14194667 -1.04696666
 0.07407407  0.23208    -0.7684478 
 0.11111111  0.30722    -0.59391672
 0.14814815  0.37181333 -0.46110265
 0.18518519  0.43086    -0.35225076
 0.22222222  0.48338    -0.25791427
 0.25925926  0.53204667 -0.17357275
 0.2962963   0.57614667 -0.09569928
 0.33333333  0.6177     -0.02139033
0.37037037 0.65642    0.04837995


==> Data/Bangkok/Mean_N_Parents0.dat <==
 3.70370370e-05  1.53333333e-04 -1.99730799e+00
 7.40740741e-05  2.73333333e-04 -1.86225421e+00
 1.11111111e-04  4.00000000e-04 -1.78383876e+00
 1.48148148e-04  5.33333333e-04 -1.72735935e+00
 1.85185185e-04  6.60000000e-04 -1.68274207e+00
 2.22222222e-04  7.80000000e-04 -1.64590998e+00
 2.59259259e-04  8.86666667e-04 -1.62034902e+00
 2.96296296e-04  1.06000000e-03 -1.59461744e+00
 3.33333333e-04  1.20000000e-03 -1.57478007e+00
 3.70370370e-04  1.29333333e-03 -1.55747516e+00
 3.70370370e-04  1.29333333e-03 -1.55747516e+00
 7.40740741e-04  2.36000000e-03 -1.43533980e+00
 1.11111111e-03  3.29333333e-03 -1.36383563e+00
 0.00148148  0.00429333 -1.31579158
 0.00185185  0.00532    -1.27671118
 0.00222222  0.00626667 -1.24334573
 0.00259259  0.00714    -1.21765877
 0.00296296  0.00788667 -1.19506205
 0.00333333  0.00876667 -1.17367376
 0.0037037   0.00954    -1.15670323
 0.0037037   0.00954    -1.15670323
 0.00740741  0.01832    -1.03103633
 0.01111111  0.02578    -0.95685091
 0.01481481  0.03308667 -0.90095902
 0.01851852  0.04000667 -0.85722374
 0.02222222  0.04673333 -0.81973655
 0.02592593  0.05309333 -0.78850642
 0.02962963  0.05972667 -0.76067721
 0.03333333  0.06583333 -0.73624895
 0.03703704  0.07241333 -0.7135394 
 0.03703704  0.07241333 -0.7135394 
 0.07407407  0.13178    -0.55485962
 0.11111111  0.18629333 -0.452233  
 0.14814815  0.23793333 -0.37348959
 0.18518519  0.28584    -0.3084083 
 0.22222222  0.33252    -0.25088885
 0.25925926  0.37749333 -0.1990043 
 0.2962963   0.41915333 -0.15155274
 0.33333333  0.46042    -0.10712306
 0.37037037  0.49986    -0.06463025


==> Data/Bangkok/Mean_N_Parents1.dat <==
 3.70370370e-05  2.80000000e-04 -2.54704782e+00
 7.40740741e-05  4.46666667e-04 -2.39654726e+00
 1.11111111e-04  6.80000000e-04 -2.26183600e+00
 1.48148148e-04  9.00000000e-04 -2.17273157e+00
 1.85185185e-04  1.10000000e-03 -2.11038851e+00
 2.22222222e-04  1.34000000e-03 -2.04789585e+00
 2.59259259e-04  1.58666667e-03 -1.99571915e+00
 2.96296296e-04  1.88666667e-03 -1.95579919e+00
 3.33333333e-04  2.10000000e-03 -1.92954772e+00
 3.70370370e-04  2.28000000e-03 -1.90548653e+00
 3.70370370e-04  2.28000000e-03 -1.90548653e+00
 7.40740741e-04  4.04666667e-03 -1.72635437e+00
 1.11111111e-03  5.42000000e-03 -1.62946571e+00
 1.48148148e-03  6.96000000e-03 -1.56168892e+00
 0.00185185  0.00842667 -1.50902065
 0.00222222  0.0098     -1.46417186
 0.00259259  0.01124    -1.42640962
 0.00296296  0.01254667 -1.39722602
 0.00333333  0.01386    -1.36796464
 0.0037037   0.01509333 -1.34250425
 0.0037037   0.01509333 -1.34250425
 0.00740741  0.02669333 -1.18625089
 0.01111111  0.03697333 -1.08972862
 0.01481481  0.04697333 -1.02131247
 0.01851852  0.05612667 -0.96701568
 0.02222222  0.06449333 -0.92333771
 0.02592593  0.0735     -0.88529955
 0.02962963  0.08188    -0.85181118
 0.03333333  0.08920667 -0.8219784 
 0.03703704  0.09712    -0.79502045
 0.03703704  0.09712    -0.79502045
 0.07407407  0.16834667 -0.60640026
 0.11111111  0.22922    -0.48681491
 0.14814815  0.28574    -0.39571554
 0.18518519  0.33802667 -0.31955924
 0.22222222  0.38754    -0.2528518 
 0.25925926  0.43390667 -0.19295237
 0.2962963   0.47808    -0.13780322
 0.33333333  0.51976    -0.08600774
 0.37037037  0.55957333 -0.03656027


==> Data/Bangkok/Mean_N_Parents13.dat <==
 3.70370370e-05  6.00000000e-05 -7.10656808e+00
 7.40740741e-05  1.13333333e-04 -6.76789374e+00
 1.11111111e-04  1.53333333e-04 -6.56560382e+00
 1.48148148e-04  1.80000000e-04 -6.39585345e+00
 1.85185185e-04  2.06666667e-04 -6.26883918e+00
 2.22222222e-04  2.46666667e-04 -6.14309274e+00
 2.59259259e-04  2.86666667e-04 -6.04365311e+00
 2.96296296e-04  3.33333333e-04 -5.94699302e+00
 3.33333333e-04  4.00000000e-04 -5.84450841e+00
 3.70370370e-04  4.46666667e-04 -5.77672871e+00
 3.70370370e-04  4.46666667e-04 -5.77672871e+00
 7.40740741e-04  8.53333333e-04 -5.26921156e+00
 1.11111111e-03  1.26666667e-03 -4.96760205e+00
 1.48148148e-03  1.73333333e-03 -4.70852145e+00
 1.85185185e-03  2.24000000e-03 -4.51069608e+00
 2.22222222e-03  2.66666667e-03 -4.32790864e+00
 2.59259259e-03  3.12000000e-03 -4.17749236e+00
 2.96296296e-03  3.58000000e-03 -4.03670855e+00
 3.33333333e-03  4.07333333e-03 -3.91613878e+00
 3.70370370e-03  4.60000000e-03 -3.79911092e+00
 3.70370370e-03  4.60000000e-03 -3.79911092e+00
 0.00740741  0.00916667 -3.06809462
 0.01111111  0.01348667 -2.60797431
 0.01481481  0.01782667 -2.26280304
 0.01851852  0.02241333 -1.98937786
 0.02222222  0.02657333 -1.76355947
 0.02592593  0.03093333 -1.56291812
 0.02962963  0.03528667 -1.38267491
 0.03333333  0.03982    -1.22379833
 0.03703704  0.04416    -1.08146151
 0.03703704  0.04416    -1.08146151
 0.07407407  0.08640667 -0.09323111
0.11111111 0.12748667 0.55534797
0.14814815 0.16781333 1.06767844
0.18518519 0.20724    1.50473075
0.22222222 0.24595333 1.8932078 
0.25925926 0.28477333 2.25436075
0.2962963  0.3226     2.59424631
0.33333333 0.36096667 2.92178449
0.37037037 0.39972    3.23951797


==> Data/Bangkok/Mean_N_Parents2.dat <==
 3.70370370e-05  5.80000000e-04 -3.26468049e+00
 7.40740741e-05  1.02000000e-03 -2.84846729e+00
 1.11111111e-04  1.36666667e-03 -2.67347579e+00
 1.48148148e-04  1.68666667e-03 -2.56620662e+00
 1.85185185e-04  1.90666667e-03 -2.50146826e+00
 2.22222222e-04  2.17333333e-03 -2.45408964e+00
 2.59259259e-04  2.55333333e-03 -2.39987979e+00
 2.96296296e-04  2.85333333e-03 -2.35583154e+00
 3.33333333e-04  3.10000000e-03 -2.32349443e+00
 3.70370370e-04  3.31333333e-03 -2.29496536e+00
 3.70370370e-04  3.31333333e-03 -2.29496536e+00
 7.40740741e-04  5.58666667e-03 -2.07996580e+00
 1.11111111e-03  7.78000000e-03 -1.95001632e+00
 1.48148148e-03  9.66000000e-03 -1.86561074e+00
 0.00185185  0.01144    -1.80079041
 0.00222222  0.01336667 -1.74500562
 0.00259259  0.01496    -1.7021886 
 0.00296296  0.01676    -1.66122761
 0.00333333  0.0182     -1.62732843
 0.0037037   0.01983333 -1.59601111
 0.0037037   0.01983333 -1.59601111
 0.00740741  0.03465333 -1.39388185
 0.01111111  0.04723333 -1.27480639
 0.01481481  0.05897333 -1.18892702
 0.01851852  0.07006667 -1.12277225
 0.02222222  0.08061333 -1.06809914
 0.02592593  0.09040667 -1.02147066
 0.02962963  0.10021333 -0.98022389
 0.03333333  0.10950667 -0.94399105
 0.03703704  0.11857333 -0.91147357
 0.03703704  0.11857333 -0.91147357
 0.07407407  0.19891333 -0.68451428
 0.11111111  0.26571333 -0.54078931
 0.14814815  0.32622    -0.43181506
 0.18518519  0.38166    -0.34161133
 0.22222222  0.43258    -0.26270478
 0.25925926  0.47901333 -0.19186037
 0.2962963   0.52429333 -0.12631163
 0.33333333  0.5666     -0.06436649
 0.37037037  0.60573333 -0.00593492


==> Data/Bangkok/Mean_N_Parents3.dat <==
 3.70370370e-05  8.13333333e-04 -3.72699499e+00
 7.40740741e-05  1.27333333e-03 -3.41910368e+00
 1.11111111e-04  1.93333333e-03 -3.18199670e+00
 1.48148148e-04  2.54666667e-03 -3.03626124e+00
 1.85185185e-04  2.95333333e-03 -2.94974286e+00
 2.22222222e-04  3.58666667e-03 -2.87304600e+00
 2.59259259e-04  3.98666667e-03 -2.80967156e+00
 2.96296296e-04  4.32666667e-03 -2.76512689e+00
 3.33333333e-04  4.80666667e-03 -2.71895335e+00
 3.70370370e-04  5.30666667e-03 -2.67506775e+00
 3.70370370e-04  5.30666667e-03 -2.67506775e+00
 7.40740741e-04  8.66666667e-03 -2.43113126e+00
 1.11111111e-03  1.13933333e-02 -2.29295255e+00
 1.48148148e-03  1.39466667e-02 -2.18887605e+00
 1.85185185e-03  1.66800000e-02 -2.10905770e+00
 0.00222222  0.01918    -2.03806885
 0.00259259  0.02156    -1.9828959 
 0.00296296  0.02362    -1.93866012
 0.00333333  0.02548    -1.89784592
 0.0037037   0.02754667 -1.85846973
 0.0037037   0.02754667 -1.85846973
 0.00740741  0.04490667 -1.61537661
 0.01111111  0.06071333 -1.47086973
 0.01481481  0.07556667 -1.36738507
 0.01851852  0.08900667 -1.28674849
 0.02222222  0.10139333 -1.22034188
 0.02592593  0.11388    -1.16224438
 0.02962963  0.12491333 -1.11299804
 0.03333333  0.13581333 -1.06942343
 0.03703704  0.14647333 -1.0293996 
 0.03703704  0.14647333 -1.0293996 
 0.07407407  0.23660667 -0.75600319
 0.11111111  0.31096667 -0.58548773
 0.14814815  0.37470667 -0.45533791
 0.18518519  0.43272667 -0.34880813
 0.22222222  0.48397333 -0.25614502
 0.25925926  0.53266    -0.17272216
 0.2962963   0.57610667 -0.09556849
 0.33333333  0.6165     -0.02306089
0.37037037 0.65513333 0.04574862


==> Data/Bangkok/Median_N_Parents0.dat <==
 3.70370370e-05  0.00000000e+00 -1.97394294e+00
 7.40740741e-05  3.33333333e-04 -1.81330080e+00
 1.11111111e-04  3.33333333e-04 -1.75522236e+00
 1.48148148e-04  3.33333333e-04 -1.69870334e+00
 1.85185185e-04  6.66666667e-04 -1.64606377e+00
 2.22222222e-04  6.66666667e-04 -1.62016698e+00
 2.59259259e-04  1.00000000e-03 -1.60435640e+00
 2.96296296e-04  1.00000000e-03 -1.58170714e+00
 3.33333333e-04  1.33333333e-03 -1.56276093e+00
 3.70370370e-04  1.33333333e-03 -1.54925786e+00
 3.70370370e-04  1.33333333e-03 -1.54925786e+00
 7.40740741e-04  2.00000000e-03 -1.43172875e+00
 1.11111111e-03  3.33333333e-03 -1.36053407e+00
 0.00148148  0.004      -1.30422514
 0.00185185  0.005      -1.26194827
 0.00222222  0.00616667 -1.23768591
 0.00259259  0.00733333 -1.21025912
 0.00296296  0.008      -1.18705884
 0.00333333  0.0085     -1.17124823
 0.0037037   0.00933333 -1.15655733
 0.0037037   0.00933333 -1.15655733
 0.00740741  0.0185     -1.02393945
 0.01111111  0.0255     -0.95437837
 0.01481481  0.0325     -0.89746597
 0.01851852  0.03966667 -0.85758221
 0.02222222  0.04716667 -0.81964479
 0.02592593  0.05366667 -0.78992863
 0.02962963  0.06066667 -0.75961345
 0.03333333  0.066      -0.7339423 
 0.03703704  0.07316667 -0.71267959
 0.03703704  0.07316667 -0.71267959
 0.07407407  0.13266667 -0.55210559
 0.11111111  0.187      -0.45101271
 0.14814815  0.23816667 -0.37274512
 0.18518519  0.286      -0.30727007
 0.22222222  0.332      -0.25013914
 0.25925926  0.37733333 -0.19866754
 0.2962963   0.4195     -0.15133674
 0.33333333  0.46116667 -0.10752279
 0.37037037  0.50083333 -0.06569793


==> Data/Bangkok/Median_N_Parents1.dat <==
 3.70370370e-05  3.33333333e-04 -2.49765635e+00
 7.40740741e-05  3.33333333e-04 -2.35577487e+00
 1.11111111e-04  6.66666667e-04 -2.22758002e+00
 1.48148148e-04  8.33333333e-04 -2.12741371e+00
 1.85185185e-04  1.00000000e-03 -2.07417214e+00
 2.22222222e-04  1.33333333e-03 -2.04798214e+00
 2.59259259e-04  1.33333333e-03 -2.00496753e+00
 2.96296296e-04  1.66666667e-03 -1.95267062e+00
 3.33333333e-04  1.83333333e-03 -1.94165953e+00
 3.70370370e-04  2.16666667e-03 -1.90247975e+00
 3.70370370e-04  2.16666667e-03 -1.90247975e+00
 7.40740741e-04  3.83333333e-03 -1.71953088e+00
 1.11111111e-03  5.00000000e-03 -1.62827752e+00
 1.48148148e-03  6.66666667e-03 -1.56614321e+00
 0.00185185  0.00833333 -1.51532709
 0.00222222  0.00966667 -1.46062906
 0.00259259  0.01116667 -1.42189335
 0.00296296  0.01266667 -1.39229541
 0.00333333  0.01383333 -1.36667806
 0.0037037   0.015      -1.33928391
 0.0037037   0.015      -1.33928391
 0.00740741  0.02666667 -1.18334236
 0.01111111  0.03666667 -1.0901838 
 0.01481481  0.046      -1.02388387
 0.01851852  0.056      -0.968706  
 0.02222222  0.0635     -0.92375851
 0.02592593  0.07266667 -0.88495749
 0.02962963  0.08116667 -0.85137355
 0.03333333  0.08816667 -0.82147689
 0.03703704  0.09616667 -0.79472292
 0.03703704  0.09616667 -0.79472292
 0.07407407  0.16783333 -0.60550137
 0.11111111  0.22833333 -0.486469  
 0.14814815  0.2845     -0.39565451
 0.18518519  0.33883333 -0.31864416
 0.22222222  0.38833333 -0.25229004
 0.25925926  0.4345     -0.19410167
 0.2962963   0.47816667 -0.13719148
 0.33333333  0.51933333 -0.08518071
 0.37037037  0.559      -0.03500597


==> Data/Bangkok/Median_N_Parents13.dat <==
 3.70370370e-05  0.00000000e+00 -7.11937337e+00
 7.40740741e-05  0.00000000e+00 -6.75723848e+00
 1.11111111e-04  0.00000000e+00 -6.54479539e+00
 1.48148148e-04  0.00000000e+00 -6.36128554e+00
 1.85185185e-04  0.00000000e+00 -6.27261672e+00
 2.22222222e-04  3.33333333e-04 -6.15666194e+00
 2.59259259e-04  3.33333333e-04 -6.04410935e+00
 2.96296296e-04  3.33333333e-04 -5.95426601e+00
 3.33333333e-04  3.33333333e-04 -5.83771081e+00
 3.70370370e-04  3.33333333e-04 -5.78846686e+00
 3.70370370e-04  3.33333333e-04 -5.78846686e+00
 7.40740741e-04  6.66666667e-04 -5.27210618e+00
 1.11111111e-03  1.16666667e-03 -4.96451373e+00
 1.48148148e-03  1.66666667e-03 -4.70849681e+00
 1.85185185e-03  2.16666667e-03 -4.50202844e+00
 2.22222222e-03  2.66666667e-03 -4.30942049e+00
 2.59259259e-03  3.00000000e-03 -4.17452862e+00
 2.96296296e-03  3.66666667e-03 -4.03837329e+00
 3.33333333e-03  4.00000000e-03 -3.91112964e+00
 3.70370370e-03  4.33333333e-03 -3.80126356e+00
 3.70370370e-03  4.33333333e-03 -3.80126356e+00
 0.00740741  0.00933333 -3.06526876
 0.01111111  0.01366667 -2.60732019
 0.01481481  0.018      -2.26160463
 0.01851852  0.02216667 -1.98653053
 0.02222222  0.0265     -1.76148154
 0.02592593  0.03033333 -1.56535896
 0.02962963  0.0355     -1.38424333
 0.03333333  0.03966667 -1.22578049
 0.03703704  0.04366667 -1.08237891
 0.03703704  0.04366667 -1.08237891
 0.07407407  0.08633333 -0.09227616
0.11111111 0.12716667 0.5569347 
0.14814815 0.16766667 1.06871104
0.18518519 0.20783333 1.50323687
0.22222222 0.24716667 1.89276981
0.25925926 0.2845     2.25493075
0.2962963  0.32266667 2.5937117 
0.33333333 0.361      2.9221377 
0.37037037 0.39966667 3.24049628


==> Data/Bangkok/Median_N_Parents2.dat <==
 3.70370370e-05  3.33333333e-04 -3.19335935e+00
 7.40740741e-05  1.00000000e-03 -2.78220194e+00
 1.11111111e-04  1.33333333e-03 -2.61947633e+00
 1.48148148e-04  1.66666667e-03 -2.54280645e+00
 1.85185185e-04  1.66666667e-03 -2.46228685e+00
 2.22222222e-04  2.00000000e-03 -2.41339206e+00
 2.59259259e-04  2.33333333e-03 -2.36600879e+00
 2.96296296e-04  2.66666667e-03 -2.32645772e+00
 3.33333333e-04  3.00000000e-03 -2.29991630e+00
 3.70370370e-04  3.33333333e-03 -2.27488781e+00
 3.70370370e-04  3.33333333e-03 -2.27488781e+00
 7.40740741e-04  5.66666667e-03 -2.06539695e+00
 1.11111111e-03  7.66666667e-03 -1.93401565e+00
 1.48148148e-03  9.33333333e-03 -1.84971393e+00
 0.00185185  0.0115     -1.79613745
 0.00222222  0.01333333 -1.74225259
 0.00259259  0.01466667 -1.69473761
 0.00296296  0.01633333 -1.65606556
 0.00333333  0.018      -1.6214883 
 0.0037037   0.02       -1.58240265
 0.0037037   0.02       -1.58240265
 0.00740741  0.03416667 -1.38612263
 0.01111111  0.04733333 -1.27092797
 0.01481481  0.05816667 -1.17817173
 0.01851852  0.07       -1.11623908
 0.02222222  0.08016667 -1.06174189
 0.02592593  0.08966667 -1.01570853
 0.02962963  0.101      -0.97483181
 0.03333333  0.11       -0.93978132
 0.03703704  0.11833333 -0.90886702
 0.03703704  0.11833333 -0.90886702
 0.07407407  0.198      -0.68376349
 0.11111111  0.266      -0.54040386
 0.14814815  0.326      -0.43032319
 0.18518519  0.38133333 -0.3412844 
 0.22222222  0.43233333 -0.26283088
 0.25925926  0.47833333 -0.19198728
 0.2962963   0.52416667 -0.1273328 
 0.33333333  0.56633333 -0.06447433
 0.37037037  0.604      -0.0065819 


==> Data/Bangkok/Median_N_Parents3.dat <==
 3.70370370e-05  6.66666667e-04 -3.68166414e+00
 7.40740741e-05  1.33333333e-03 -3.35175113e+00
 1.11111111e-04  2.00000000e-03 -3.15437766e+00
 1.48148148e-04  2.33333333e-03 -3.02072308e+00
 1.85185185e-04  2.83333333e-03 -2.93858083e+00
 2.22222222e-04  3.33333333e-03 -2.88612697e+00
 2.59259259e-04  3.66666667e-03 -2.81833160e+00
 2.96296296e-04  4.16666667e-03 -2.76777138e+00
 3.33333333e-04  4.33333333e-03 -2.73249185e+00
 3.7037037e-04  5.0000000e-03 -2.6763202e+00
 3.7037037e-04  5.0000000e-03 -2.6763202e+00
 7.40740741e-04  8.66666667e-03 -2.42673790e+00
 1.11111111e-03  1.10000000e-02 -2.28632989e+00
 1.48148148e-03  1.36666667e-02 -2.19089908e+00
 1.85185185e-03  1.66666667e-02 -2.11242196e+00
 0.00222222  0.01883333 -2.03533726
 0.00259259  0.02166667 -1.98331073
 0.00296296  0.02333333 -1.93868948
 0.00333333  0.02566667 -1.89210098
 0.0037037   0.02766667 -1.85096504
 0.0037037   0.02766667 -1.85096504
 0.00740741  0.04483333 -1.60733805
 0.01111111  0.05983333 -1.46945593
 0.01481481  0.0755     -1.36846355
 0.01851852  0.08866667 -1.28768975
 0.02222222  0.10183333 -1.21853142
 0.02592593  0.11433333 -1.16147418
 0.02962963  0.12583333 -1.11011398
 0.03333333  0.13616667 -1.06601925
 0.03703704  0.14666667 -1.02491585
 0.03703704  0.14666667 -1.02491585
 0.07407407  0.235      -0.75514816
 0.11111111  0.30983333 -0.58556176
 0.14814815  0.37416667 -0.4549542 
 0.18518519  0.43233333 -0.34800277
 0.22222222  0.48283333 -0.25640886
 0.25925926  0.53266667 -0.17234584
 0.2962963   0.57683333 -0.09453416
 0.33333333  0.61766667 -0.02329506
0.37037037 0.65483333 0.04569235


==> Data/Bangkok/Random/Mean_N_Parents1.dat <==
 3.70370370e-05  2.33333333e-04 -3.41895837e+00
 7.40740741e-05  4.93333333e-04 -2.80663735e+00
 1.11111111e-04  6.60000000e-04 -2.58330628e+00
 1.48148148e-04  9.26666667e-04 -2.45344520e+00
 1.85185185e-04  1.06000000e-03 -2.37982614e+00
 2.22222222e-04  1.20000000e-03 -2.30735924e+00
 2.59259259e-04  1.42000000e-03 -2.23322983e+00
 2.96296296e-04  1.58000000e-03 -2.18244627e+00
 3.33333333e-04  1.72666667e-03 -2.13914909e+00
 3.70370370e-04  1.82666667e-03 -2.10187698e+00
 3.70370370e-04  1.82666667e-03 -2.10187698e+00
 7.40740741e-04  3.36000000e-03 -1.87101829e+00
 1.11111111e-03  5.03333333e-03 -1.73851723e+00
 1.48148148e-03  6.22000000e-03 -1.65958124e+00
 0.00185185  0.00758667 -1.59296361
 0.00222222  0.00870667 -1.54591704
 0.00259259  0.00999333 -1.50398101
 0.00296296  0.01119333 -1.46983746
 0.00333333  0.0124     -1.43844342
 0.0037037   0.01352667 -1.40943605
 0.0037037   0.01352667 -1.40943605
 0.00740741  0.02379333 -1.22735587
 0.01111111  0.03356    -1.12215744
 0.01481481  0.04234    -1.04688575
 0.01851852  0.05025333 -0.9904449 
 0.02222222  0.05815333 -0.94399432
 0.02592593  0.06616    -0.9039825 
 0.02962963  0.07384667 -0.86842036
 0.03333333  0.08164667 -0.83687099
 0.03703704  0.08896    -0.80903063
 0.03703704  0.08896    -0.80903063
 0.07407407  0.15423333 -0.61646455
 0.11111111  0.21286    -0.49493261
 0.14814815  0.26684667 -0.40287216
 0.18518519  0.31698667 -0.32739494
 0.22222222  0.36538667 -0.26116014
 0.25925926  0.41013333 -0.20165118
 0.2962963   0.45364667 -0.14710577
 0.33333333  0.49468    -0.09605662
 0.37037037  0.53348667 -0.04742249


==> Data/Bangkok/Random/Mean_N_Parents2.dat <==
 3.70370370e-05  5.06666667e-04 -4.10179199e+00
 7.40740741e-05  9.60000000e-04 -3.43714375e+00
 1.11111111e-04  1.19333333e-03 -3.21490259e+00
 1.48148148e-04  1.40666667e-03 -3.10917274e+00
 1.85185185e-04  1.73333333e-03 -2.97774955e+00
 2.22222222e-04  1.91333333e-03 -2.90807365e+00
 2.59259259e-04  2.14666667e-03 -2.82752900e+00
 2.96296296e-04  2.48666667e-03 -2.75346134e+00
 3.33333333e-04  2.68000000e-03 -2.70532341e+00
 3.70370370e-04  2.97333333e-03 -2.64422706e+00
 3.70370370e-04  2.97333333e-03 -2.64422706e+00
 7.40740741e-04  4.97333333e-03 -2.32604213e+00
 1.11111111e-03  6.88666667e-03 -2.15919908e+00
 1.48148148e-03  8.66666667e-03 -2.04113229e+00
 1.85185185e-03  1.02400000e-02 -1.95664029e+00
 0.00222222  0.01188667 -1.88635802
 0.00259259  0.01348667 -1.82902736
 0.00296296  0.01492    -1.78042796
 0.00333333  0.01638    -1.73722538
 0.0037037   0.01779333 -1.69862411
 0.0037037   0.01779333 -1.69862411
 0.00740741  0.03051333 -1.45382955
 0.01111111  0.04096    -1.31585279
 0.01481481  0.05168667 -1.21811583
 0.01851852  0.06124667 -1.14309102
 0.02222222  0.07030667 -1.08262095
 0.02592593  0.07943333 -1.03079235
 0.02962963  0.08851333 -0.98570247
 0.03333333  0.09709333 -0.94543108
 0.03703704  0.10539333 -0.90997817
 0.03703704  0.10539333 -0.90997817
 0.07407407  0.17752    -0.67476183
 0.11111111  0.24016667 -0.5295496 
 0.14814815  0.29798    -0.42071927
 0.18518519  0.35050667 -0.33163265
 0.22222222  0.39974    -0.25468295
 0.25925926  0.44674667 -0.18600275
 0.2962963   0.48988    -0.12315893
 0.33333333  0.53108    -0.06440852
 0.37037037  0.56999333 -0.00835206


==> Data/Bangkok/Random/Mean_N_Parents3.dat <==
 3.70370370e-05  6.06666667e-04 -6.03859482e+00
 7.40740741e-05  1.06000000e-03 -4.80060437e+00
 1.11111111e-04  1.31333333e-03 -4.30140593e+00
 1.48148148e-04  1.81333333e-03 -3.94153254e+00
 1.85185185e-04  2.21333333e-03 -3.73957235e+00
 2.22222222e-04  2.46666667e-03 -3.59499668e+00
 2.59259259e-04  2.78666667e-03 -3.48505284e+00
 2.96296296e-04  3.17333333e-03 -3.34546731e+00
 3.33333333e-04  3.47333333e-03 -3.26811664e+00
 3.70370370e-04  3.87333333e-03 -3.18887519e+00
 3.70370370e-04  3.87333333e-03 -3.18887519e+00
 7.40740741e-04  7.10666667e-03 -2.75303334e+00
 1.11111111e-03  9.40666667e-03 -2.54414118e+00
 1.48148148e-03  1.18066667e-02 -2.40548497e+00
 1.85185185e-03  1.39533333e-02 -2.29523645e+00
 0.00222222  0.01591333 -2.21104411
 0.00259259  0.01770667 -2.14263574
 0.00296296  0.01942    -2.08283887
 0.00333333  0.02115333 -2.02806355
 0.0037037   0.02320667 -1.97580013
 0.0037037   0.02320667 -1.97580013
 0.00740741  0.03838667 -1.67066791
 0.01111111  0.05153333 -1.49441569
 0.01481481  0.06374667 -1.37397999
 0.01851852  0.07499333 -1.28112821
 0.02222222  0.08614667 -1.20385002
 0.02592593  0.0957     -1.14089187
 0.02962963  0.10545333 -1.08528312
 0.03333333  0.11478667 -1.03698804
 0.03703704  0.12376667 -0.99434095
 0.03703704  0.12376667 -0.99434095
 0.07407407  0.20397333 -0.70667527
 0.11111111  0.27102    -0.53385834
 0.14814815  0.33151333 -0.407678  
 0.18518519  0.38609333 -0.30487678
 0.22222222  0.43722    -0.21629643
 0.25925926  0.48430667 -0.13776192
 0.2962963   0.52946    -0.06581901
0.33333333 0.57234    0.00183574
0.37037037 0.61221333 0.06512245


==> Data/Bangkok/Random/Median_N_Parents1.dat <==
 3.70370370e-05  0.00000000e+00 -3.41485624e+00
 7.40740741e-05  3.33333333e-04 -2.84003185e+00
 1.11111111e-04  6.66666667e-04 -2.58157715e+00
 1.48148148e-04  6.66666667e-04 -2.42160045e+00
 1.85185185e-04  1.00000000e-03 -2.32969415e+00
 2.22222222e-04  1.33333333e-03 -2.26338962e+00
 2.59259259e-04  1.33333333e-03 -2.17185906e+00
 2.96296296e-04  1.66666667e-03 -2.13998495e+00
 3.33333333e-04  1.66666667e-03 -2.09894107e+00
 3.70370370e-04  1.66666667e-03 -2.07287188e+00
 3.70370370e-04  1.66666667e-03 -2.07287188e+00
 7.40740741e-04  3.33333333e-03 -1.86432671e+00
 1.11111111e-03  5.00000000e-03 -1.72774662e+00
 1.48148148e-03  6.00000000e-03 -1.64652635e+00
 0.00185185  0.00766667 -1.57987024
 0.00222222  0.00833333 -1.53077094
 0.00259259  0.00983333 -1.49317441
 0.00296296  0.01133333 -1.46227198
 0.00333333  0.01266667 -1.41999319
 0.0037037   0.01366667 -1.39541387
 0.0037037   0.01366667 -1.39541387
 0.00740741  0.0235     -1.2122438 
 0.01111111  0.03333333 -1.1129431 
 0.01481481  0.04233333 -1.04006843
 0.01851852  0.04983333 -0.98663377
 0.02222222  0.05816667 -0.940275  
 0.02592593  0.066      -0.90499252
 0.02962963  0.07366667 -0.86889562
 0.03333333  0.08066667 -0.83396005
 0.03703704  0.08766667 -0.80795233
 0.03703704  0.08766667 -0.80795233
 0.07407407  0.15366667 -0.61668953
 0.11111111  0.21216667 -0.49583001
 0.14814815  0.26716667 -0.40250588
 0.18518519  0.31733333 -0.32785708
 0.22222222  0.36566667 -0.26017968
 0.25925926  0.40883333 -0.20133169
 0.2962963   0.45383333 -0.14478038
 0.33333333  0.49616667 -0.09394718
 0.37037037  0.5325     -0.04854697


==> Data/Bangkok/Random/Median_N_Parents2.dat <==
 3.70370370e-05  3.33333333e-04 -3.91370438e+00
 7.40740741e-05  1.00000000e-03 -3.36003425e+00
 1.11111111e-04  1.00000000e-03 -3.16625762e+00
 1.48148148e-04  1.33333333e-03 -3.03211663e+00
 1.85185185e-04  1.66666667e-03 -2.90341834e+00
 2.22222222e-04  1.83333333e-03 -2.83488199e+00
 2.59259259e-04  2.00000000e-03 -2.77261903e+00
 2.96296296e-04  2.33333333e-03 -2.67089016e+00
 3.33333333e-04  2.66666667e-03 -2.62050793e+00
 3.70370370e-04  2.66666667e-03 -2.56847593e+00
 3.70370370e-04  2.66666667e-03 -2.56847593e+00
 7.40740741e-04  5.33333333e-03 -2.29997926e+00
 1.11111111e-03  6.66666667e-03 -2.14232597e+00
 1.48148148e-03  8.50000000e-03 -2.02332763e+00
 1.85185185e-03  1.05000000e-02 -1.95248511e+00
 0.00222222  0.01166667 -1.88620076
 0.00259259  0.0135     -1.81828512
 0.00296296  0.015      -1.77500437
 0.00333333  0.01633333 -1.74139822
 0.0037037   0.018      -1.69746283
 0.0037037   0.018      -1.69746283
 0.00740741  0.02966667 -1.4478334 
 0.01111111  0.0405     -1.30785368
 0.01481481  0.05133333 -1.21463788
 0.01851852  0.06166667 -1.14126922
 0.02222222  0.0705     -1.0802979 
 0.02592593  0.07966667 -1.03513953
 0.02962963  0.0895     -0.98741701
 0.03333333  0.0975     -0.94746647
 0.03703704  0.10466667 -0.91266121
 0.03703704  0.10466667 -0.91266121
 0.07407407  0.17833333 -0.67465888
 0.11111111  0.239      -0.5287532 
 0.14814815  0.29833333 -0.42071051
 0.18518519  0.3505     -0.33347467
 0.22222222  0.3995     -0.25420659
 0.25925926  0.447      -0.18494826
 0.2962963   0.49       -0.12149512
 0.33333333  0.53183333 -0.06366987
 0.37037037  0.57066667 -0.00885573


==> Data/Bangkok/Random/Median_N_Parents3.dat <==
 3.70370370e-05  3.33333333e-04 -5.34765444e+00
 7.40740741e-05  1.00000000e-03 -4.66676138e+00
 1.11111111e-04  1.00000000e-03 -4.20394869e+00
 1.48148148e-04  1.66666667e-03 -3.82217212e+00
 1.85185185e-04  2.00000000e-03 -3.58613072e+00
 2.22222222e-04  2.33333333e-03 -3.50705584e+00
 2.59259259e-04  2.66666667e-03 -3.42907828e+00
 2.96296296e-04  3.00000000e-03 -3.33135136e+00
 3.33333333e-04  3.33333333e-03 -3.22074403e+00
 3.70370370e-04  3.83333333e-03 -3.14780889e+00
 3.70370370e-04  3.83333333e-03 -3.14780889e+00
 7.40740741e-04  7.00000000e-03 -2.71138155e+00
 1.11111111e-03  9.33333333e-03 -2.52702224e+00
 1.48148148e-03  1.13333333e-02 -2.38661144e+00
 1.85185185e-03  1.36666667e-02 -2.27146093e+00
 0.00222222  0.01566667 -2.18268924
 0.00259259  0.01716667 -2.12210292
 0.00296296  0.01916667 -2.07063822
 0.00333333  0.021      -2.02105462
 0.0037037   0.02266667 -1.9638201 
 0.0037037   0.02266667 -1.9638201 
 0.00740741  0.03833333 -1.6629918 
 0.01111111  0.051      -1.48610252
 0.01481481  0.06316667 -1.35638934
 0.01851852  0.0745     -1.26507423
 0.02222222  0.08566667 -1.1926829 
 0.02592593  0.095      -1.13380403
 0.02962963  0.1055     -1.08094711
 0.03333333  0.1135     -1.03252131
 0.03703704  0.123      -0.99038109
 0.03703704  0.123      -0.99038109
 0.07407407  0.20366667 -0.70756383
 0.11111111  0.27116667 -0.52969887
 0.14814815  0.33033333 -0.40744745
 0.18518519  0.38533333 -0.30367342
 0.22222222  0.43766667 -0.21387568
 0.25925926  0.48483333 -0.13612309
 0.2962963   0.53       -0.06403831
0.33333333 0.57316667 0.00302288
0.37037037 0.61366667 0.06498942


==> Data/Bangkok/exact_theory_threshold0.dat <==
 3.70370370e-05  1.73625639e-04 -1.45361820e+00
 7.40740741e-05  3.26509557e-04 -1.38859035e+00
 1.11111111e-04  4.71939651e-04 -1.34932415e+00
 1.48148148e-04  6.12608726e-04 -1.32086964e+00
 1.85185185e-04  7.49776378e-04 -1.29843948e+00
 2.22222222e-04  8.84176842e-04 -1.27986959e+00
 2.59259259e-04  1.01629143e-03 -1.26399222e+00
 2.96296296e-04  1.14646002e-03 -1.25010366e+00
 3.33333333e-04  1.27493536e-03 -1.23774626e+00
 3.70370370e-04  1.40191267e-03 -1.22660528e+00
 3.70370370e-04  1.40191267e-03 -1.22660528e+00
 7.40740741e-04  2.61339738e-03 -1.15112876e+00
 0.00111111  0.00375622 -1.10505955
 0.00148148  0.00485511 -1.07141846
 0.00185185  0.00592163 -1.04473641
 0.00222222  0.00696254 -1.02253116
 0.00259259  0.00798227 -1.00345879
 0.00296296  0.00898394 -0.98670716
 0.00333333  0.00996989 -0.9717468 
 0.0037037   0.01094192 -0.95821281
 0.0037037   0.01094192 -0.95821281
 0.00740741  0.02011881 -0.86526008
 0.01111111  0.02865266 -0.80729822
 0.01481481  0.03677252 -0.76429086
 0.01851852  0.04458593 -0.7297238 
 0.02222222  0.05215572 -0.70062046
 0.02592593  0.05952323 -0.67536033
 0.02962963  0.06671765 -0.65295982
 0.03333333  0.07376078 -0.63277496
 0.03703704  0.0806695  -0.61436031
 0.03703704  0.0806695  -0.61436031
 0.07407407  0.14445167 -0.48324542
 0.11111111  0.20183994 -0.39631283
 0.14814815  0.25500067 -0.32836267
 0.18518519  0.30495335 -0.27105532
 0.22222222  0.35229325 -0.2205182 
 0.25925926  0.39740968 -0.17460456
 0.2962963   0.44057575 -0.13198024
 0.33333333  0.48199222 -0.09174356
 0.37037037  0.5218115  -0.05324225


==> Data/Bangkok/exact_theory_threshold1.dat <==
 3.70370370e-05  2.80323993e-04 -1.90076646e+00
 7.40740741e-05  5.16615896e-04 -1.81427556e+00
 1.11111111e-04  7.37699101e-04 -1.76204917e+00
 1.48148148e-04  9.49205310e-04 -1.72420298e+00
 1.85185185e-04  1.15373701e-03 -1.69436953e+00
 2.22222222e-04  1.35279844e-03 -1.66967047e+00
 2.59259259e-04  1.54736914e-03 -1.64855263e+00
 2.96296296e-04  1.73813704e-03 -1.63008001e+00
 3.33333333e-04  1.92561131e-03 -1.61364393e+00
 3.70370370e-04  2.11018366e-03 -1.59882577e+00
 3.70370370e-04  2.11018366e-03 -1.59882577e+00
 7.40740741e-04  3.84425101e-03 -1.49843750e+00
 1.11111111e-03  5.44874170e-03 -1.43716272e+00
 0.00148148  0.00697168 -1.39241791
 0.00185185  0.00843524 -1.35692935
 0.00222222  0.00985223 -1.32739505
 0.00259259  0.011231   -1.30202767
 0.00296296  0.0125774  -1.279747  
 0.00333333  0.01389575 -1.25984883
 0.0037037   0.0151894  -1.24184781
 0.0037037   0.0151894  -1.24184781
 0.00740741  0.02717483 -1.11821516
 0.01111111  0.03805534 -1.04112242
 0.01481481  0.04823921 -0.98392008
 0.01851852  0.05791497 -0.93794384
 0.02222222  0.06719148 -0.89923467
 0.02592593  0.07613971 -0.86563718
 0.02962963  0.0848094  -0.83584317
 0.03333333  0.09323744 -0.80899611
 0.03703704  0.10145221 -0.78450353
 0.03703704  0.10145221 -0.78450353
 0.07407407  0.17534071 -0.61011292
 0.11111111  0.23953315 -0.49448741
 0.14814815  0.2975107  -0.40410965
 0.18518519  0.35088044 -0.32788746
 0.22222222  0.40056906 -0.26067009
 0.25925926  0.44717756 -0.19960221
 0.2962963   0.49112524 -0.14290933
 0.33333333  0.53271956 -0.08939215
 0.37037037  0.57219399 -0.03818312


==> Data/Bangkok/exact_theory_threshold2.dat <==
 3.70370370e-05  4.42760766e-04 -2.32550176e+00
 7.40740741e-05  7.99945709e-04 -2.21786329e+00
 1.11111111e-04  1.12872920e-03 -2.15286721e+00
 1.48148148e-04  1.43987776e-03 -2.10576739e+00
 1.85185185e-04  1.73830724e-03 -2.06863948e+00
 2.22222222e-04  2.02683524e-03 -2.03790135e+00
 2.59259259e-04  2.30728457e-03 -2.01162006e+00
 2.96296296e-04  2.58092847e-03 -1.98863077e+00
 3.33333333e-04  2.84870492e-03 -1.96817596e+00
 3.70370370e-04  3.11133262e-03 -1.94973467e+00
 3.70370370e-04  3.11133262e-03 -1.94973467e+00
 7.40740741e-04  5.54167187e-03 -1.82480084e+00
 1.11111111e-03  7.74793477e-03 -1.74854397e+00
 1.48148148e-03  9.81547441e-03 -1.69285878e+00
 0.00185185  0.01178315 -1.64869305
 0.00222222  0.01367322 -1.61193742
 0.00259259  0.01550003 -1.58036756
 0.00296296  0.01727362 -1.55263912
 0.00333333  0.01900135 -1.52787573
 0.0037037   0.02068888 -1.50547335
 0.0037037   0.02068888 -1.50547335
 0.00740741  0.03603721 -1.35161173
 0.01111111  0.04964338 -1.25566933
 0.01481481  0.06217361 -1.18448066
 0.01851852  0.07393042 -1.12726293
 0.02222222  0.08508651 -1.07908912
 0.02592593  0.09575334 -1.03727685
 0.02962963  0.10600853 -1.00019801
 0.03333333  0.11590917 -0.96678667
 0.03703704  0.12549898 -0.9363055 
 0.03703704  0.12549898 -0.9363055 
 0.07407407  0.20958072 -0.71927529
 0.11111111  0.28014405 -0.57537861
 0.14814815  0.34230441 -0.46290292
 0.18518519  0.39837592 -0.36804393
 0.22222222  0.44967481 -0.28439148
 0.25925926  0.49704624 -0.20839212
 0.2962963   0.54107562 -0.13783747
 0.33333333  0.58219007 -0.07123501
 0.37037037  0.62071308 -0.00750505


==> Data/Bangkok/exact_theory_threshold3.dat <==
 3.70370370e-05  7.72921878e-04 -2.84033649e+00
 7.40740741e-05  1.36198234e-03 -2.70594263e+00
 1.11111111e-04  1.89310171e-03 -2.62479067e+00
 1.48148148e-04  2.38888004e-03 -2.56598338e+00
 1.85185185e-04  2.85947927e-03 -2.51962670e+00
 2.22222222e-04  3.31066212e-03 -2.48124807e+00
 2.59259259e-04  3.74612577e-03 -2.44843412e+00
 2.96296296e-04  4.16843490e-03 -2.41973045e+00
 3.33333333e-04  4.57946781e-03 -2.39419125e+00
 3.70370370e-04  4.98065628e-03 -2.37116606e+00
 3.70370370e-04  4.98065628e-03 -2.37116606e+00
 7.40740741e-04  8.62306761e-03 -2.21517779e+00
 1.11111111e-03  1.18506948e-02 -2.11996598e+00
 1.48148148e-03  1.48268419e-02 -2.05043927e+00
 1.85185185e-03  1.76245729e-02 -1.99529514e+00
 0.00222222  0.02028516 -1.94940353
 0.00259259  0.02283505 -1.90998644
 0.00296296  0.0252925  -1.87536562
 0.00333333  0.02767088 -1.84444686
 0.0037037   0.02998036 -1.81647599
 0.0037037   0.02998036 -1.81647599
 0.00740741  0.050502   -1.62436944
 0.01111111  0.06815431 -1.50457892
 0.01481481  0.08408038 -1.41569508
 0.01851852  0.0987883  -1.34425491
 0.02222222  0.11256377 -1.28410668
 0.02592593  0.12558902 -1.23190124
 0.02962963  0.13798963 -1.18560582
 0.03333333  0.14985725 -1.14388952
 0.03703704  0.16126146 -1.10583174
 0.03703704  0.16126146 -1.10583174
 0.07407407  0.25809333 -0.83485496
 0.11111111  0.33586624 -0.6551903 
 0.14814815  0.4022452  -0.51475685
 0.18518519  0.4606045  -0.39631904
 0.22222222  0.51282745 -0.29187334
 0.25925926  0.56010606 -0.19698305
 0.2962963   0.60325681 -0.10889083
 0.33333333  0.64287028 -0.02573318
0.37037037 0.67939093 0.05383795


==> Data/Bangkok/theory-empirical-difference-1-3.dat <==
3.70E-05	1.53E-04	1.74E-04	2.0292306E-05	8.13E-04	7.73E-04	-4.04114549999999E-05
7.41E-05	2.73E-04	3.27E-04	5.31762240000001E-05	1.27E-03	1.36E-03	0.000088649
1.11E-04	4.00E-04	4.72E-04	7.1939651E-05	1.93E-03	1.89E-03	-4.02316199999999E-05
1.48E-04	5.33E-04	6.13E-04	7.9275393E-05	2.55E-03	2.39E-03	-0.0001577866
1.85E-04	6.60E-04	7.50E-04	8.9776378E-05	2.95E-03	2.86E-03	-9.38540600000002E-05
2.22E-04	7.80E-04	8.84E-04	0.0001041768	3.59E-03	3.31E-03	-0.0002760046
2.59E-04	8.87E-04	1.02E-03	0.0001296248	3.99E-03	3.75E-03	-0.0002405409
2.96E-04	1.06E-03	1.15E-03	0.00008646	4.33E-03	4.17E-03	-0.0001582318
3.33E-04	1.20E-03	1.27E-03	7.493536E-05	4.81E-03	4.58E-03	-0.0002271989
3.70E-04	1.29E-03	1.40E-03	0.0001085793	5.31E-03	4.98E-03	-0.0003260104
3.70E-04	1.29E-03	1.40E-03	0.0001085793	5.31E-03	4.98E-03	-0.0003260104
7.41E-04	2.36E-03	2.61E-03	0.0002533974	8.67E-03	8.62E-03	-4.35990599999998E-05
1.11E-03	3.29E-03	0.00375622	0.0004628867	1.14E-02	1.19E-02	0.0004573615
0.00148148	0.00429333	0.00485511	0.00056178	1.39E-02	1.48E-02	0.0008801752
0.00185185	0.00532	0.00592163	0.00060163	1.67E-02	1.76E-02	0.0009445729
0.00222222	0.00626667	0.00696254	0.00069587	0.01918	0.02028516	0.00110516
0.00259259	0.00714	0.00798227	0.00084227	0.02156	0.02283505	0.00127505
0.00296296	0.00788667	0.00898394	0.00109727	0.02362	0.0252925	0.0016725
0.00333333	0.00876667	0.00996989	0.00120322	0.02548	0.02767088	0.00219088
0.0037037	0.00954	0.01094192	0.00140192	0.02754667	0.02998036	0.00243369
0.0037037	0.00954	0.01094192	0.00140192	0.02754667	0.02998036	0.00243369
0.00740741	0.01832	0.02011881	0.00179881	0.04490667	0.050502	0.00559533
0.01111111	0.02578	0.02865266	0.00287266	0.06071333	0.06815431	0.00744098
0.01481481	0.03308667	0.03677252	0.00368585	0.07556667	0.08408038	0.00851371
0.01851852	0.04000667	0.04458593	0.00457926	0.08900667	0.0987883	0.00978163
0.02222222	0.04673333	0.05215572	0.00542239	0.10139333	0.11256377	0.01117044
0.02592593	0.05309333	0.05952323	0.0064299	0.11388	0.12558902	0.01170902
0.02962963	0.05972667	0.06671765	0.00699098	0.12491333	0.13798963	0.0130763
0.03333333	0.06583333	0.07376078	0.00792745	0.13581333	0.14985725	0.01404392
0.03703704	0.07241333	0.0806695	0.00825617	0.14647333	0.16126146	0.01478813
0.03703704	0.07241333	0.0806695	0.00825617	0.14647333	0.16126146	0.01478813
0.07407407	0.13178	0.14445167	0.01267167	0.23660667	0.25809333	0.02148666
0.11111111	0.18629333	0.20183994	0.01554661	0.31096667	0.33586624	0.02489957
0.14814815	0.23793333	0.25500067	0.01706734	0.37470667	0.4022452	0.02753853
0.18518519	0.28584	0.30495335	0.01911335	0.43272667	0.4606045	0.02787783
0.22222222	0.33252	0.35229325	0.01977325	0.48397333	0.51282745	0.02885412
0.25925926	0.37749333	0.39740968	0.01991635	0.53266	0.56010606	0.02744606
0.2962963	0.41915333	0.44057575	0.02142242	0.57610667	0.60325681	0.02715014
0.33333333	0.46042	0.48199222	0.02157222	0.6165	0.64287028	0.02637028
0.37037037	0.49986	0.5218115	0.0219515	0.65513333	0.67939093	0.0242576


==> Data/Bangkok/theory_threshold0.dat <==
 3.70370370e-05  1.48479439e-04 -1.30717473e+00
 7.40740741e-05  2.81035379e-04 -1.24901206e+00
 1.11111111e-04  4.07797023e-04 -1.21389129e+00
 1.48148148e-04  5.30840777e-04 -1.18844081e+00
 1.85185185e-04  6.51141674e-04 -1.16837866e+00
 2.22222222e-04  7.69269611e-04 -1.15176925e+00
 2.59259259e-04  8.85598961e-04 -1.13756810e+00
 2.96296296e-04  1.00039455e-03 -1.12514579e+00
 3.33333333e-04  1.11385360e-03 -1.11409299e+00
 3.70370370e-04  1.22612867e-03 -1.10412820e+00
 3.70370370e-04  1.22612867e-03 -1.10412820e+00
 7.40740741e-04  2.30264431e-03 -1.03661995e+00
 0.00111111  0.00332444 -0.9954144 
 0.00148148  0.00431102 -0.96532489
 0.00185185  0.00527158 -0.94145974
 0.00222222  0.00621148 -0.92159876
 0.00259259  0.00713426 -0.90453992
 0.00296296  0.00804241 -0.8895568 
 0.00333333  0.0089378  -0.87617585
 0.0037037   0.00982187 -0.86407068
 0.0037037   0.00982187 -0.86407068
 0.00740741  0.01821893 -0.78093123
 0.01111111  0.02608787 -0.72908856
 0.01481481  0.03361454 -0.69062161
 0.01851852  0.04088665 -0.6597039 
 0.02222222  0.04795561 -0.63367308
 0.02592593  0.05485539 -0.61107973
 0.02962963  0.06161    -0.5910441 
 0.03333333  0.06823742 -0.57299022
 0.03703704  0.07475161 -0.55651965
 0.03703704  0.07475161 -0.55651965
 0.07407407  0.13539687 -0.43924693
 0.11111111  0.19057666 -0.36149206
 0.14814815  0.24210679 -0.30071559
 0.18518519  0.29084677 -0.24945834
 0.22222222  0.33730024 -0.20425656
 0.25925926  0.38179737 -0.16319015
 0.2962963   0.42457006 -0.1250658 
 0.33333333  0.46578878 -0.08907702
 0.37037037  0.50558284 -0.05464041


==> Data/Bangkok/theory_threshold1.dat <==
 3.70370370e-05  2.29066424e-04 -1.71251438e+00
 7.40740741e-05  4.25792839e-04 -1.63515457e+00
 1.11111111e-04  6.11157879e-04 -1.58844186e+00
 1.48148148e-04  7.89325111e-04 -1.55459120e+00
 1.85185185e-04  9.62228564e-04 -1.52790736e+00
 2.22222222e-04  1.13099015e-03 -1.50581585e+00
 2.59259259e-04  1.29634250e-03 -1.48692747e+00
 2.96296296e-04  1.45880137e-03 -1.47040506e+00
 3.33333333e-04  1.61874922e-03 -1.45570419e+00
 3.70370370e-04  1.77648083e-03 -1.44245042e+00
 3.70370370e-04  1.77648083e-03 -1.44245042e+00
 7.40740741e-04  3.26811597e-03 -1.35266042e+00
 1.11111111e-03  4.65968652e-03 -1.29785459e+00
 0.00148148  0.00598783 -1.25783361
 0.00185185  0.00726956 -1.22609168
 0.00222222  0.00851476 -1.1996754 
 0.00259259  0.00972987 -1.17698613
 0.00296296  0.01091943 -1.15705769
 0.00333333  0.01208681 -1.13926023
 0.0037037   0.01323461 -1.12315963
 0.0037037   0.01323461 -1.12315963
 0.00740741  0.02395416 -1.01257922
 0.01111111  0.03378572 -0.94362538
 0.01481481  0.0430524  -0.89246205
 0.01851852  0.05190448 -0.85133965
 0.02222222  0.06042916 -0.81671711
 0.02592593  0.0686835  -0.78666661
 0.02962963  0.07670767 -0.76001803
 0.03333333  0.08453149 -0.73600529
 0.03703704  0.092178   -0.71409846
 0.03703704  0.092178   -0.71409846
 0.07407407  0.16172089 -0.55811876
 0.11111111  0.22304595 -0.45470016
 0.14814815  0.27903353 -0.37386383
 0.18518519  0.33102449 -0.30568864
 0.22222222  0.37979628 -0.24556759
 0.25925926  0.42585503 -0.19094682
 0.2962963   0.46955481 -0.14023916
 0.33333333  0.51115556 -0.09237194
 0.37037037  0.55085477 -0.0465692 


==> Data/Bangkok/theory_threshold2.dat <==
 3.70370370e-05  3.46974940e-04 -2.09922368e+00
 7.40740741e-05  6.33600649e-04 -2.00294890e+00
 1.11111111e-04  8.99760845e-04 -1.94481465e+00
 1.48148148e-04  1.15311729e-03 -1.90268728e+00
 1.85185185e-04  1.39719095e-03 -1.86947907e+00
 2.22222222e-04  1.63400907e-03 -1.84198605e+00
 2.59259259e-04  1.86488780e-03 -1.81847935e+00
 2.96296296e-04  2.09074912e-03 -1.79791710e+00
 3.33333333e-04  2.31227397e-03 -1.77962177e+00
 3.70370370e-04  2.52998524e-03 -1.76312737e+00
 3.70370370e-04  2.52998524e-03 -1.76312737e+00
 7.40740741e-04  4.56111032e-03 -1.65138316e+00
 1.11111111e-03  6.42396271e-03 -1.58317695e+00
 1.48148148e-03  8.18171283e-03 -1.53337059e+00
 0.00185185  0.00986333 -1.49386756
 0.00222222  0.01148551 -1.46099233
 0.00259259  0.01305905 -1.43275538
 0.00296296  0.01459152 -1.40795432
 0.00333333  0.0160885  -1.38580526
 0.0037037   0.01755429 -1.36576797
 0.0037037   0.01755429 -1.36576797
 0.00740741  0.03101878 -1.22814995
 0.01111111  0.04310842 -1.14233647
 0.01481481  0.05433947 -1.07866338
 0.01851852  0.0649485  -1.02748629
 0.02222222  0.07507137 -0.98439832
 0.02592593  0.08479626 -0.94700029
 0.02962963  0.09418479 -0.91383596
 0.03333333  0.10328249 -0.88395195
 0.03703704  0.11212428 -0.85668877
 0.03703704  0.11212428 -0.85668877
 0.07407407  0.19071723 -0.66257105
 0.11111111  0.25791296 -0.53386595
 0.14814815  0.31790633 -0.43326463
 0.18518519  0.37261609 -0.34842017
 0.22222222  0.42314183 -0.27359914
 0.25925926  0.47019352 -0.20562325
 0.2962963   0.51426494 -0.14251725
 0.33333333  0.55571742 -0.0829462 
 0.37037037  0.59482508 -0.02594439


==> Data/Bangkok/theory_threshold3.dat <==
 3.70370370e-05  5.76894210e-04 -2.57045482e+00
 7.40740741e-05  1.03010656e-03 -2.45024930e+00
 1.11111111e-04  1.44324967e-03 -2.37766478e+00
 1.48148148e-04  1.83172042e-03 -2.32506594e+00
 1.85185185e-04  2.20249847e-03 -2.28360326e+00
 2.22222222e-04  2.55956436e-03 -2.24927638e+00
 2.59259259e-04  2.90548324e-03 -2.21992668e+00
 2.96296296e-04  3.24204102e-03 -2.19425334e+00
 3.33333333e-04  3.57054977e-03 -2.17141039e+00
 3.70370370e-04  3.89201240e-03 -2.15081603e+00
 3.70370370e-04  3.89201240e-03 -2.15081603e+00
 7.40740741e-04  6.84023856e-03 -2.01129588e+00
 1.11111111e-03  9.48644580e-03 -1.92613585e+00
 1.48148148e-03  1.19475005e-02 -1.86394927e+00
 0.00185185  0.01427618 -1.81462686
 0.00222222  0.0165025  -1.77358016
 0.00259259  0.01864579 -1.73832444
 0.00296296  0.02071946 -1.70735864
 0.00333333  0.02273334 -1.67970406
 0.0037037   0.02469497 -1.65468615
 0.0037037   0.02469497 -1.65468615
 0.00740741  0.04234189 -1.48286082
 0.01111111  0.05776606 -1.37571693
 0.01481481  0.07183424 -1.2962168 
 0.01851852  0.08493613 -1.23231878
 0.02222222  0.09729261 -1.17852056
 0.02592593  0.10904545 -1.1318266 
 0.02962963  0.12029292 -1.09041872
 0.03333333  0.13110701 -1.05310653
 0.03703704  0.14154263 -1.01906661
 0.03703704  0.14154263 -1.01906661
 0.07407407  0.2316687  -0.77669761
 0.11111111  0.30576203 -0.61600066
 0.14814815  0.37007013 -0.49039316
 0.18518519  0.42738386 -0.38445916
 0.22222222  0.4792769  -0.29104009
 0.25925926  0.52675311 -0.20616763
 0.2962963   0.57050436 -0.12737555
 0.33333333  0.61103357 -0.05299709
0.37037037 0.64872059 0.01817349


==> Data/Bias/adv1/Mean_N_Parents0.dat <==
 1.0000000e-04  3.9300000e-03 -2.4103505e+00
 2.00000000e-04  6.11000000e-03 -2.27907314e+00
 3.00000000e-04  8.54000000e-03 -2.15938357e+00
 4.00000000e-04  1.08700000e-02 -2.08525546e+00
 5.00000000e-04  1.23500000e-02 -2.03979091e+00
 6.00000000e-04  1.39500000e-02 -1.99794755e+00
 7.00000000e-04  1.57500000e-02 -1.95564327e+00
 8.00000000e-04  1.75100000e-02 -1.92142808e+00
 9.00000000e-04  1.94000000e-02 -1.89051417e+00
 1.00000000e-03  2.07800000e-02 -1.86410028e+00
 1.00000000e-03  2.07800000e-02 -1.86410028e+00
 0.002       0.03234    -1.70427695
 0.003       0.04214    -1.60559723
 0.004       0.05153    -1.52965462
 0.005       0.06002    -1.47012782
 0.006      0.06835   -1.4188795
 0.007      0.07626   -1.3749111
 0.008      0.08308   -1.3389007
 0.009       0.08971    -1.30411204
 0.01        0.09585    -1.27426136
 0.01        0.09585    -1.27426136
 0.02        0.14901    -1.06360438
 0.03        0.19322    -0.93026107
 0.04        0.22991    -0.83095573
 0.05        0.26307    -0.74949503
 0.06       0.29324   -0.6811106
 0.07        0.32043    -0.62129889
 0.08        0.34513    -0.56849294
 0.09        0.36961    -0.51878035
 0.1       0.39207  -0.474006
 0.1       0.39207  -0.474006
 0.2         0.56546    -0.14126961
0.3        0.68527    0.09696686
0.4        0.77375    0.29914239
0.5        0.84143    0.48653521
0.6        0.89373    0.67161917
0.7        0.93523    0.86935196
0.8        0.96604    1.09888436
0.9        0.98829    1.41419387
1.         0.99999    3.12980336


==> Data/Bias/adv1/Median_N_Parents0.dat <==
 1.00000000e-04  3.50000000e-03 -2.38742787e+00
 2.00000000e-04  5.75000000e-03 -2.26639279e+00
 3.00000000e-04  8.75000000e-03 -2.11146138e+00
 4.00000000e-04  1.07500000e-02 -2.04999954e+00
 5.00000000e-04  1.20000000e-02 -2.02024592e+00
 6.00000000e-04  1.35000000e-02 -1.98011806e+00
 7.00000000e-04  1.50000000e-02 -1.94615296e+00
 8.00000000e-04  1.82500000e-02 -1.90562836e+00
 9.00000000e-04  1.95000000e-02 -1.88180894e+00
 1.00000000e-03  2.12500000e-02 -1.86062342e+00
 1.00000000e-03  2.12500000e-02 -1.86062342e+00
 0.002       0.03225    -1.70212796
 0.003       0.042      -1.60195561
 0.004       0.0515     -1.53421569
 0.005       0.061      -1.47005903
 0.006       0.0685     -1.42085385
 0.007       0.07625    -1.37321197
 0.008       0.0835     -1.33789531
 0.009       0.09075    -1.29883343
 0.01        0.096      -1.27546335
 0.01        0.096      -1.27546335
 0.02        0.1505     -1.06234408
 0.03        0.19175    -0.92732004
 0.04        0.2275     -0.82985273
 0.05        0.264      -0.74820979
 0.06        0.29675    -0.67850844
 0.07        0.32125    -0.62264444
 0.08        0.34675    -0.57006498
 0.09        0.36875    -0.51948278
 0.1        0.39175   -0.4747595
 0.1        0.39175   -0.4747595
 0.2         0.56375    -0.13993399
0.3        0.6835     0.09667029
0.4        0.77425    0.29871457
0.5        0.8395     0.48605586
0.6        0.89325    0.66957584
0.7        0.93375    0.86660688
0.8        0.96675    1.09459985
0.9        0.9885     1.40784038
1.         1.         3.11171733


==> Data/Bias/adv1/theory_threshold.dat <==
 1.00000000e-04  6.43155450e-04 -1.73450824e+00
 2.00000000e-04  1.18256166e-03 -1.64504190e+00
 3.0000000e-04  1.6860257e-03 -1.5908072e+00
 4.00000000e-04  2.16682990e-03 -1.55139739e+00
 5.00000000e-04  2.63111773e-03 -1.52026337e+00
 6.00000000e-04  3.08244242e-03 -1.49444006e+00
 7.00000000e-04  3.52311901e-03 -1.47232553e+00
 8.00000000e-04  3.95477404e-03 -1.45295338e+00
 9.00000000e-04  4.37861182e-03 -1.43569457e+00
 1.00000000e-03  4.79555921e-03 -1.42011615e+00
 1.00000000e-03  4.79555921e-03 -1.42011615e+00
 0.002       0.0086996  -1.31408087
 0.003       0.01229507 -1.24889069
 0.004       0.01569593 -1.2010349 
 0.005       0.01895487 -1.16291465
 0.006       0.02210236 -1.13107216
 0.007       0.02515825 -1.1036317 
 0.008       0.02813649 -1.07945777
 0.009       0.03104741 -1.05780906
 0.01        0.03389894 -1.03817394
 0.01        0.03389894 -1.03817394
 0.02        0.06012216 -0.90187446
 0.03        0.08367121 -0.8153968 
 0.04        0.10552452 -0.75034304
 0.05        0.1261349  -0.69742681
 0.06        0.14576444 -0.6523868 
 0.07        0.16458402 -0.61289551
 0.08        0.18271374 -0.57753578
 0.09        0.20024259 -0.54537752
 0.1         0.21723908 -0.51577578
 0.1         0.21723908 -0.51577578
 0.2         0.36631798 -0.29581062
 0.3         0.49026657 -0.13720026
 0.4         0.59741157 -0.00167355
0.5        0.69146246 0.125     
0.6        0.77437932 0.25167355
0.7        0.84717693 0.38720026
0.8        0.91014058 0.54581062
0.9        0.96258881 0.76577578
 1.  1. inf


==> Data/Bias/adv2/Mean_N_Parents0.dat <==
 1.00000000e-04  3.70000000e-03 -3.12840014e+00
 2.00000000e-04  6.21000000e-03 -2.92220392e+00
 3.00000000e-04  8.47000000e-03 -2.78945869e+00
 4.00000000e-04  1.01700000e-02 -2.70785709e+00
 5.00000000e-04  1.17400000e-02 -2.64893557e+00
 6.00000000e-04  1.35100000e-02 -2.58936093e+00
 7.00000000e-04  1.54200000e-02 -2.53964184e+00
 8.00000000e-04  1.67500000e-02 -2.50372913e+00
 9.00000000e-04  1.83600000e-02 -2.46322315e+00
 1.00000000e-03  1.97400000e-02 -2.43302373e+00
 1.00000000e-03  1.97400000e-02 -2.43302373e+00
 2.00000000e-03  3.22900000e-02 -2.21476626e+00
 0.003       0.04206    -2.09349858
 0.004       0.05122    -1.99431878
 0.005      0.05948   -1.9210545
 0.006       0.06728    -1.86153029
 0.007      0.07485   -1.8074796
 0.008       0.08213    -1.76209668
 0.009       0.0883     -1.72062212
 0.01        0.09544    -1.68025671
 0.01        0.09544    -1.68025671
 0.02        0.1488     -1.41928099
 0.03        0.1924     -1.25134517
 0.04        0.22829    -1.12809182
 0.05        0.26003    -1.02665088
 0.06       0.29002   -0.9414188
 0.07       0.3173    -0.8659332
 0.08        0.34296    -0.79918165
 0.09        0.36653    -0.73696492
 0.1         0.38833    -0.68339323
 0.1         0.38833    -0.68339323
 0.2         0.56401    -0.26611108
0.3        0.68261    0.03024391
0.4        0.77095    0.28256697
0.5       0.83981   0.5156774
0.6        0.89265    0.74661481
0.7        0.93359    0.99332179
0.8       0.9656    1.2796645
0.9       0.98791   1.6704056
1.         0.99999    3.82225632


==> Data/Bias/adv2/Median_N_Parents0.dat <==
 1.00000000e-04  2.50000000e-03 -3.10508224e+00
 2.00000000e-04  4.50000000e-03 -2.92352039e+00
 3.00000000e-04  7.75000000e-03 -2.77501452e+00
 4.00000000e-04  9.50000000e-03 -2.70076514e+00
 5.0000000e-04  1.1250000e-02 -2.6307769e+00
 6.00000000e-04  1.22500000e-02 -2.56508951e+00
 7.00000000e-04  1.50000000e-02 -2.52586226e+00
 8.00000000e-04  1.60000000e-02 -2.48657393e+00
 9.00000000e-04  1.85000000e-02 -2.44224454e+00
 1.00000000e-03  1.92500000e-02 -2.42040955e+00
 1.00000000e-03  1.92500000e-02 -2.42040955e+00
 2.00000000e-03  3.12500000e-02 -2.21664792e+00
 0.003       0.04275    -2.08576143
 0.004       0.0515     -1.99902007
 0.005       0.05975    -1.91686604
 0.006       0.06775    -1.85965995
 0.007       0.07625    -1.80188787
 0.008       0.083      -1.75907383
 0.009       0.087      -1.71716024
 0.01        0.09425    -1.67793902
 0.01        0.09425    -1.67793902
 0.02        0.14925    -1.42005147
 0.03        0.19175    -1.24995738
 0.04        0.23025    -1.12539009
 0.05        0.26225    -1.02634791
 0.06        0.2895     -0.94008068
 0.07       0.31725   -0.8684064
 0.08        0.34225    -0.79623752
 0.09        0.3665     -0.73561515
 0.1        0.388     -0.6830022
 0.1        0.388     -0.6830022
 0.2         0.564      -0.26547677
0.3        0.68275    0.03132346
0.4        0.77275    0.28358627
0.5        0.8395     0.51397374
0.6        0.8915     0.74592845
0.7        0.934      0.99044827
0.8        0.96625    1.27500211
0.9        0.988      1.66259528
1.         1.         3.81219452


==> Data/Bias/adv2/theory_threshold.dat <==
 1.00000000e-04  6.43155450e-04 -1.73450824e+00
 2.00000000e-04  1.18256166e-03 -1.64504190e+00
 3.0000000e-04  1.6860257e-03 -1.5908072e+00
 4.00000000e-04  2.16682990e-03 -1.55139739e+00
 5.00000000e-04  2.63111773e-03 -1.52026337e+00
 6.00000000e-04  3.08244242e-03 -1.49444006e+00
 7.00000000e-04  3.52311901e-03 -1.47232553e+00
 8.00000000e-04  3.95477404e-03 -1.45295338e+00
 9.00000000e-04  4.37861182e-03 -1.43569457e+00
 1.00000000e-03  4.79555921e-03 -1.42011615e+00
 1.00000000e-03  4.79555921e-03 -1.42011615e+00
 0.002       0.0086996  -1.31408087
 0.003       0.01229507 -1.24889069
 0.004       0.01569593 -1.2010349 
 0.005       0.01895487 -1.16291465
 0.006       0.02210236 -1.13107216
 0.007       0.02515825 -1.1036317 
 0.008       0.02813649 -1.07945777
 0.009       0.03104741 -1.05780906
 0.01        0.03389894 -1.03817394
 0.01        0.03389894 -1.03817394
 0.02        0.06012216 -0.90187446
 0.03        0.08367121 -0.8153968 
 0.04        0.10552452 -0.75034304
 0.05        0.1261349  -0.69742681
 0.06        0.14576444 -0.6523868 
 0.07        0.16458402 -0.61289551
 0.08        0.18271374 -0.57753578
 0.09        0.20024259 -0.54537752
 0.1         0.21723908 -0.51577578
 0.1         0.21723908 -0.51577578
 0.2         0.36631798 -0.29581062
 0.3         0.49026657 -0.13720026
 0.4         0.59741157 -0.00167355
0.5        0.69146246 0.125     
0.6        0.77437932 0.25167355
0.7        0.84717693 0.38720026
0.8        0.91014058 0.54581062
0.9        0.96258881 0.76577578
 1.  1. inf


==> Data/Bias2/adv1/Mean_N_Parents0.dat <==
 1.00000000e-04  5.37580000e-01 -3.00548407e+00
 2.0000000e-04  6.2920000e-01 -2.3870731e+00
 3.00000000e-04  6.74920000e-01 -2.06526087e+00
 4.00000000e-04  7.05340000e-01 -1.84120506e+00
 5.00000000e-04  7.30350000e-01 -1.64612653e+00
 6.00000000e-04  7.45160000e-01 -1.52212023e+00
 7.00000000e-04  7.65590000e-01 -1.35795078e+00
 8.0000000e-04  7.7658000e-01 -1.2644585e+00
 9.00000000e-04  7.85540000e-01 -1.18543442e+00
 1.00000000e-03  7.94020000e-01 -1.11276668e+00
 1.00000000e-03  7.94020000e-01 -1.11276668e+00
 0.002       0.84794    -0.57901462
 0.003       0.87565    -0.25832759
 0.004       0.89466    -0.02120097
0.005      0.90757    0.16824429
0.006    0.91754  0.329595
0.007      0.92464    0.46263084
0.008     0.93106   0.5827859
0.009      0.93668    0.69096703
0.01       0.9414     0.79510854
0.01       0.9414     0.79510854
0.02       0.96644    1.47874016
0.03       0.97657    1.89861376
0.04       0.98243    2.20837392
0.05       0.98648    2.46385478
0.06       0.98927    2.68383033
0.07       0.99115    2.87352423
0.08       0.99274    3.04451537
0.09       0.9939     3.19844135
0.1        0.99497    3.34435894
0.1        0.99497    3.34435894
0.2       0.99853   4.3992273
0.3        0.9994     5.15534516
0.4        0.99978    5.79668998
0.5        0.99991    6.39390248
0.6        0.99996    6.98735436
0.7        0.99998    7.61343848
0.8        1.         8.34120927
0.9        1.         9.34677494
 1.          1.         14.97594442


==> Data/Bias2/adv1/Median_N_Parents0.dat <==
 1.00000000e-04  5.44750000e-01 -2.93324646e+00
 2.00000000e-04  6.32750000e-01 -2.36880473e+00
 3.00000000e-04  6.86250000e-01 -1.97548392e+00
 4.00000000e-04  7.19000000e-01 -1.73604037e+00
 5.0000000e-04  7.4050000e-01 -1.5693652e+00
 6.00000000e-04  7.53500000e-01 -1.44604695e+00
 7.00000000e-04  7.72750000e-01 -1.33058609e+00
 8.00000000e-04  7.77750000e-01 -1.24826836e+00
 9.00000000e-04  7.84250000e-01 -1.19728918e+00
 1.00000000e-03  7.94000000e-01 -1.09984427e+00
 1.00000000e-03  7.94000000e-01 -1.09984427e+00
 0.002       0.8485     -0.57625678
 0.003       0.8805     -0.22899966
 0.004      0.9005    -0.0094043
0.005      0.91125    0.18610877
0.006      0.92025    0.34344163
0.007      0.92825    0.48350187
0.008      0.93375    0.57535464
0.009      0.9385     0.70072552
0.01       0.9425     0.79308515
0.01       0.9425     0.79308515
0.02       0.9665     1.47871364
0.03       0.9765     1.90075974
0.04       0.9825     2.22231406
0.05       0.987      2.47181988
0.06       0.98975    2.68163382
0.07       0.9915     2.87166945
0.08       0.993      3.04307675
0.09       0.99425    3.19641649
0.1       0.9955    3.3523489
0.1       0.9955    3.3523489
0.2        0.9985     4.39945521
0.3        0.9995     5.15966767
0.4        1.         5.80598495
0.5        1.         6.40180499
0.6        1.         6.99150594
0.7        1.         7.60681618
0.8        1.         8.34692791
0.9        1.         9.35383975
 1.          1.         14.94470415


==> Data/Bias2/adv1/theory_threshold.dat <==
 1.00000000e-04  6.43155450e-04 -1.73450824e+00
 2.00000000e-04  1.18256166e-03 -1.64504190e+00
 3.0000000e-04  1.6860257e-03 -1.5908072e+00
 4.00000000e-04  2.16682990e-03 -1.55139739e+00
 5.00000000e-04  2.63111773e-03 -1.52026337e+00
 6.00000000e-04  3.08244242e-03 -1.49444006e+00
 7.00000000e-04  3.52311901e-03 -1.47232553e+00
 8.00000000e-04  3.95477404e-03 -1.45295338e+00
 9.00000000e-04  4.37861182e-03 -1.43569457e+00
 1.00000000e-03  4.79555921e-03 -1.42011615e+00
 1.00000000e-03  4.79555921e-03 -1.42011615e+00
 0.002       0.0086996  -1.31408087
 0.003       0.01229507 -1.24889069
 0.004       0.01569593 -1.2010349 
 0.005       0.01895487 -1.16291465
 0.006       0.02210236 -1.13107216
 0.007       0.02515825 -1.1036317 
 0.008       0.02813649 -1.07945777
 0.009       0.03104741 -1.05780906
 0.01        0.03389894 -1.03817394
 0.01        0.03389894 -1.03817394
 0.02        0.06012216 -0.90187446
 0.03        0.08367121 -0.8153968 
 0.04        0.10552452 -0.75034304
 0.05        0.1261349  -0.69742681
 0.06        0.14576444 -0.6523868 
 0.07        0.16458402 -0.61289551
 0.08        0.18271374 -0.57753578
 0.09        0.20024259 -0.54537752
 0.1         0.21723908 -0.51577578
 0.1         0.21723908 -0.51577578
 0.2         0.36631798 -0.29581062
 0.3         0.49026657 -0.13720026
 0.4         0.59741157 -0.00167355
0.5        0.69146246 0.125     
0.6        0.77437932 0.25167355
0.7        0.84717693 0.38720026
0.8        0.91014058 0.54581062
0.9        0.96258881 0.76577578
 1.  1. inf


==> Data/Bias2/adv2/Mean_N_Parents0.dat <==
 1.00000000e-04  4.44780000e-01 -7.35815997e+00
 2.00000000e-04  5.45060000e-01 -6.37167557e+00
 3.00000000e-04  6.03600000e-01 -5.79304034e+00
 4.00000000e-04  6.41860000e-01 -5.39960044e+00
 5.00000000e-04  6.67470000e-01 -5.14070426e+00
 6.00000000e-04  6.90380000e-01 -4.90066978e+00
 7.00000000e-04  7.03670000e-01 -4.76393279e+00
 8.00000000e-04  7.13310000e-01 -4.65513695e+00
 9.00000000e-04  7.23820000e-01 -4.53331226e+00
 1.00000000e-03  7.33530000e-01 -4.41596654e+00
 1.00000000e-03  7.33530000e-01 -4.41596654e+00
 2.00000000e-03  7.96520000e-01 -3.64387695e+00
 3.00000000e-03  8.30520000e-01 -3.18014678e+00
 0.004       0.85286    -2.84094683
 0.005       0.86935    -2.55896328
 0.006       0.88173    -2.33042339
 0.007       0.89174    -2.12458359
 0.008       0.90012    -1.95255482
 0.009       0.90771    -1.78573692
 0.01      0.91349  -1.648725
 0.01      0.91349  -1.648725
 0.02        0.94906    -0.65296086
 0.03        0.96408    -0.03575052
0.04       0.97276    0.42601438
0.05       0.97866    0.80168994
0.06       0.98277    1.11898804
0.07       0.98569    1.40311805
0.08       0.98821    1.65663456
0.09       0.98995    1.88628753
0.1       0.99139   2.0999307
0.1       0.99139   2.0999307
0.2        0.99746    3.64925499
0.3       0.99907   4.7683476
0.4        0.9996     5.71651764
0.5       0.99986   6.5936056
0.6        0.99993    7.47014727
0.7        0.99997    8.39771044
0.8        0.99999    9.46673793
 0.9         1.         10.95245409
 1.         1.        19.2558986


==> Data/Bias2/adv2/Median_N_Parents0.dat <==
 1.00000000e-04  4.53000000e-01 -7.32621838e+00
 2.00000000e-04  5.51250000e-01 -6.32301061e+00
 3.00000000e-04  6.13000000e-01 -5.67500073e+00
 4.00000000e-04  6.49000000e-01 -5.32404131e+00
 5.00000000e-04  6.66500000e-01 -5.14115642e+00
 6.00000000e-04  6.97000000e-01 -4.83116851e+00
 7.00000000e-04  7.07500000e-01 -4.73186009e+00
 8.00000000e-04  7.22500000e-01 -4.59417016e+00
 9.00000000e-04  7.31000000e-01 -4.48629333e+00
 1.00000000e-03  7.41000000e-01 -4.36835837e+00
 1.00000000e-03  7.41000000e-01 -4.36835837e+00
 2.00000000e-03  8.01500000e-01 -3.60991459e+00
 3.00000000e-03  8.33000000e-01 -3.14622083e+00
 0.004       0.8555     -2.83379482
 0.005     0.8705   -2.548282
 0.006       0.88275    -2.32487082
 0.007       0.895      -2.12406369
 0.008       0.9015     -1.97788609
 0.009       0.9075     -1.77698607
 0.01        0.9155     -1.64909327
 0.01        0.9155     -1.64909327
 0.02        0.94975    -0.66337339
 0.03        0.964      -0.03567889
0.04       0.9725     0.41018185
0.05       0.979      0.80829301
0.06       0.983      1.10692387
0.07       0.986      1.40379307
0.08       0.98875    1.66596666
0.09       0.99025    1.88843799
0.1       0.99125   2.1065664
0.1       0.99125   2.1065664
0.2        0.9975     3.63281937
0.3        0.999      4.75904196
0.4        0.9995     5.72083005
0.5        1.         6.58236887
0.6        1.         7.46544543
0.7        1.         8.40494015
0.8        1.         9.45518662
 0.9         1.         10.95798577
 1.          1.         19.19151189


==> Data/Bias2/adv2/theory_threshold.dat <==
 1.00000000e-04  6.43155450e-04 -1.73450824e+00
 2.00000000e-04  1.18256166e-03 -1.64504190e+00
 3.0000000e-04  1.6860257e-03 -1.5908072e+00
 4.00000000e-04  2.16682990e-03 -1.55139739e+00
 5.00000000e-04  2.63111773e-03 -1.52026337e+00
 6.00000000e-04  3.08244242e-03 -1.49444006e+00
 7.00000000e-04  3.52311901e-03 -1.47232553e+00
 8.00000000e-04  3.95477404e-03 -1.45295338e+00
 9.00000000e-04  4.37861182e-03 -1.43569457e+00
 1.00000000e-03  4.79555921e-03 -1.42011615e+00
 1.00000000e-03  4.79555921e-03 -1.42011615e+00
 0.002       0.0086996  -1.31408087
 0.003       0.01229507 -1.24889069
 0.004       0.01569593 -1.2010349 
 0.005       0.01895487 -1.16291465
 0.006       0.02210236 -1.13107216
 0.007       0.02515825 -1.1036317 
 0.008       0.02813649 -1.07945777
 0.009       0.03104741 -1.05780906
 0.01        0.03389894 -1.03817394
 0.01        0.03389894 -1.03817394
 0.02        0.06012216 -0.90187446
 0.03        0.08367121 -0.8153968 
 0.04        0.10552452 -0.75034304
 0.05        0.1261349  -0.69742681
 0.06        0.14576444 -0.6523868 
 0.07        0.16458402 -0.61289551
 0.08        0.18271374 -0.57753578
 0.09        0.20024259 -0.54537752
 0.1         0.21723908 -0.51577578
 0.1         0.21723908 -0.51577578
 0.2         0.36631798 -0.29581062
 0.3         0.49026657 -0.13720026
 0.4         0.59741157 -0.00167355
0.5        0.69146246 0.125     
0.6        0.77437932 0.25167355
0.7        0.84717693 0.38720026
0.8        0.91014058 0.54581062
0.9        0.96258881 0.76577578
 1.  1. inf


==> Data/Bias3/adv1/Mean_N_Parents0.dat <==
 1.00000000e-04  1.77700000e-02 -3.24850069e+00
 2.00000000e-04  2.99700000e-02 -2.92466386e+00
 3.00000000e-04  3.80500000e-02 -2.79406901e+00
 4.00000000e-04  4.68500000e-02 -2.66631603e+00
 5.00000000e-04  5.21900000e-02 -2.59984537e+00
 6.00000000e-04  5.78400000e-02 -2.53550069e+00
 7.00000000e-04  6.29400000e-02 -2.47997325e+00
 8.00000000e-04  6.80400000e-02 -2.42508895e+00
 9.0000000e-04  7.3870000e-02 -2.3695049e+00
 1.00000000e-03  7.93400000e-02 -2.32484404e+00
 1.00000000e-03  7.93400000e-02 -2.32484404e+00
 2.00000000e-03  1.15390000e-01 -2.06354004e+00
 0.003       0.14306    -1.90567835
 0.004       0.16478    -1.79688591
 0.005       0.1857     -1.70121773
 0.006       0.20344    -1.62424075
 0.007       0.2184     -1.56083728
 0.008       0.23233    -1.50595696
 0.009       0.24544    -1.45592945
 0.01        0.25811    -1.40840535
 0.01        0.25811    -1.40840535
 0.02       0.35156   -1.0893942
 0.03        0.4166     -0.88888018
 0.04        0.46706    -0.73975696
 0.05        0.5089     -0.61711576
 0.06        0.54373    -0.51397541
 0.07        0.57382    -0.42431682
 0.08        0.60054    -0.34291564
 0.09       0.6251    -0.2686076
 0.1         0.64664    -0.20143572
 0.1         0.64664    -0.20143572
0.2        0.79082    0.30112227
0.3        0.86872    0.66190457
0.4        0.91786    0.96689654
0.5        0.94889    1.25078354
0.6        0.96976    1.53114413
0.7        0.98373    1.82737221
0.8        0.99275    2.17162674
0.9        0.99805    2.64642573
1.         1.         5.30693631


==> Data/Bias3/adv1/Median_N_Parents0.dat <==
 1.00000000e-04  1.57500000e-02 -3.22904742e+00
 2.00000000e-04  2.75000000e-02 -2.91779104e+00
 3.00000000e-04  3.67500000e-02 -2.78695949e+00
 4.00000000e-04  4.70000000e-02 -2.61055391e+00
 5.00000000e-04  5.12500000e-02 -2.56566287e+00
 6.00000000e-04  5.70000000e-02 -2.52512886e+00
 7.00000000e-04  6.20000000e-02 -2.46851739e+00
 8.0000000e-04  6.7250000e-02 -2.4030362e+00
 9.00000000e-04  7.05000000e-02 -2.35900861e+00
 1.00000000e-03  7.50000000e-02 -2.32309901e+00
 1.00000000e-03  7.50000000e-02 -2.32309901e+00
 2.00000000e-03  1.13000000e-01 -2.05702643e+00
 0.003       0.142      -1.90220813
 0.004       0.1665     -1.78693204
 0.005       0.18775    -1.69762909
 0.006       0.20525    -1.61715582
 0.007       0.21975    -1.55711206
 0.008       0.2325     -1.50396218
 0.009       0.247      -1.44936419
 0.01        0.26275    -1.40013142
 0.01        0.26275    -1.40013142
 0.02        0.3545     -1.09029505
 0.03        0.41825    -0.89073205
 0.04        0.472      -0.73991164
 0.05        0.512      -0.61934199
 0.06       0.545     -0.5162352
 0.07        0.574      -0.42362062
 0.08        0.59975    -0.34340706
 0.09        0.624      -0.26914315
 0.1         0.6465     -0.20633715
 0.1         0.6465     -0.20633715
0.2        0.79125    0.30426663
0.3        0.86825    0.66841196
0.4       0.9185    0.9646782
0.5        0.9485     1.24673886
0.6        0.969      1.52617875
0.7        0.9835     1.82168528
0.8        0.99275    2.16312413
0.9        0.998      2.63901429
1.         1.         5.27753349


==> Data/Bias3/adv1/theory_threshold.dat <==
 1.00000000e-04  6.43155450e-04 -1.73450824e+00
 2.00000000e-04  1.18256166e-03 -1.64504190e+00
 3.0000000e-04  1.6860257e-03 -1.5908072e+00
 4.00000000e-04  2.16682990e-03 -1.55139739e+00
 5.00000000e-04  2.63111773e-03 -1.52026337e+00
 6.00000000e-04  3.08244242e-03 -1.49444006e+00
 7.00000000e-04  3.52311901e-03 -1.47232553e+00
 8.00000000e-04  3.95477404e-03 -1.45295338e+00
 9.00000000e-04  4.37861182e-03 -1.43569457e+00
 1.00000000e-03  4.79555921e-03 -1.42011615e+00
 1.00000000e-03  4.79555921e-03 -1.42011615e+00
 0.002       0.0086996  -1.31408087
 0.003       0.01229507 -1.24889069
 0.004       0.01569593 -1.2010349 
 0.005       0.01895487 -1.16291465
 0.006       0.02210236 -1.13107216
 0.007       0.02515825 -1.1036317 
 0.008       0.02813649 -1.07945777
 0.009       0.03104741 -1.05780906
 0.01        0.03389894 -1.03817394
 0.01        0.03389894 -1.03817394
 0.02        0.06012216 -0.90187446
 0.03        0.08367121 -0.8153968 
 0.04        0.10552452 -0.75034304
 0.05        0.1261349  -0.69742681
 0.06        0.14576444 -0.6523868 
 0.07        0.16458402 -0.61289551
 0.08        0.18271374 -0.57753578
 0.09        0.20024259 -0.54537752
 0.1         0.21723908 -0.51577578
 0.1         0.21723908 -0.51577578
 0.2         0.36631798 -0.29581062
 0.3         0.49026657 -0.13720026
 0.4         0.59741157 -0.00167355
0.5        0.69146246 0.125     
0.6        0.77437932 0.25167355
0.7        0.84717693 0.38720026
0.8        0.91014058 0.54581062
0.9        0.96258881 0.76577578
 1.  1. inf


==> Data/Bias3/adv2/Mean_N_Parents0.dat <==
 1.00000000e-04  1.61500000e-02 -4.95889725e+00
 2.0000000e-04  2.6860000e-02 -4.4950849e+00
 3.00000000e-04  3.52400000e-02 -4.27135423e+00
 4.00000000e-04  4.30700000e-02 -4.11079648e+00
 5.00000000e-04  5.00900000e-02 -3.99027451e+00
 6.000000e-04  5.579000e-02 -3.893046e+00
 7.00000000e-04  6.19200000e-02 -3.79573388e+00
 8.00000000e-04  6.67800000e-02 -3.72936487e+00
 9.00000000e-04  7.05100000e-02 -3.68124797e+00
 1.00000000e-03  7.58200000e-02 -3.61478399e+00
 1.00000000e-03  7.58200000e-02 -3.61478399e+00
 2.00000000e-03  1.09610000e-01 -3.26223395e+00
 3.00000000e-03  1.37500000e-01 -3.03024108e+00
 0.004       0.15793    -2.87986691
 0.005       0.17721    -2.75570516
 0.006       0.1946     -2.65454136
 0.007       0.20943    -2.56436776
 0.008       0.22317    -2.48697665
 0.009       0.23581    -2.41567136
 0.01        0.24686    -2.35803248
 0.01        0.24686    -2.35803248
 0.02        0.33994    -1.91268429
 0.03        0.40377    -1.63832316
 0.04        0.45415    -1.42676846
 0.05        0.49509    -1.25798555
 0.06        0.53015    -1.11473025
 0.07        0.56087    -0.98831759
 0.08        0.58715    -0.87712236
 0.09        0.6131     -0.77429438
 0.1         0.63533    -0.67961721
 0.1         0.63533    -0.67961721
0.2        0.7812     0.01898636
0.3       0.86251   0.5193986
0.4        0.91314    0.94526172
0.5        0.94584    1.33672741
0.6        0.96816    1.72460866
0.7        0.98284    2.13944556
0.8        0.99224    2.61938319
0.9        0.99801    3.27883042
1.         1.         7.04835645


==> Data/Bias3/adv2/Median_N_Parents0.dat <==
 1.0000000e-04  1.5500000e-02 -4.8050811e+00
 2.00000000e-04  2.62500000e-02 -4.45347003e+00
 3.00000000e-04  3.17500000e-02 -4.26169042e+00
 4.00000000e-04  4.07500000e-02 -4.09216515e+00
 5.00000000e-04  4.80000000e-02 -3.95874039e+00
 6.00000000e-04  5.47500000e-02 -3.85585552e+00
 7.00000000e-04  6.20000000e-02 -3.74634878e+00
 8.00000000e-04  6.47500000e-02 -3.69193883e+00
 9.00000000e-04  7.20000000e-02 -3.63644973e+00
 1.00000000e-03  7.57500000e-02 -3.56941779e+00
 1.00000000e-03  7.57500000e-02 -3.56941779e+00
 2.00000000e-03  1.08250000e-01 -3.25621858e+00
 3.00000000e-03  1.37000000e-01 -3.03168692e+00
 0.004       0.1575     -2.87844647
 0.005       0.17575    -2.75268482
 0.006       0.192      -2.66432664
 0.007       0.2085     -2.56279376
 0.008       0.22325    -2.48384794
 0.009       0.23675    -2.41761195
 0.01        0.24925    -2.35496771
 0.01        0.24925    -2.35496771
 0.02        0.339      -1.90455899
 0.03        0.4035     -1.63072258
 0.04        0.4555     -1.42525718
 0.05        0.4945     -1.26029255
 0.06        0.52925    -1.11047215
 0.07        0.561      -0.98465171
 0.08        0.58425    -0.87837978
 0.09        0.61175    -0.77424433
 0.1         0.6355     -0.68074026
 0.1         0.6355     -0.68074026
0.2        0.7805     0.01599153
0.3        0.8655     0.51650175
0.4        0.91325    0.94188983
0.5      0.94625  1.338829
0.6        0.96825    1.72144342
0.7        0.983      2.13971369
0.8       0.9925    2.6134539
0.9        0.998      3.27682574
1.         1.         6.99943429


==> Data/Bias3/adv2/theory_threshold.dat <==
 1.00000000e-04  6.43155450e-04 -1.73450824e+00
 2.00000000e-04  1.18256166e-03 -1.64504190e+00
 3.0000000e-04  1.6860257e-03 -1.5908072e+00
 4.00000000e-04  2.16682990e-03 -1.55139739e+00
 5.00000000e-04  2.63111773e-03 -1.52026337e+00
 6.00000000e-04  3.08244242e-03 -1.49444006e+00
 7.00000000e-04  3.52311901e-03 -1.47232553e+00
 8.00000000e-04  3.95477404e-03 -1.45295338e+00
 9.00000000e-04  4.37861182e-03 -1.43569457e+00
 1.00000000e-03  4.79555921e-03 -1.42011615e+00
 1.00000000e-03  4.79555921e-03 -1.42011615e+00
 0.002       0.0086996  -1.31408087
 0.003       0.01229507 -1.24889069
 0.004       0.01569593 -1.2010349 
 0.005       0.01895487 -1.16291465
 0.006       0.02210236 -1.13107216
 0.007       0.02515825 -1.1036317 
 0.008       0.02813649 -1.07945777
 0.009       0.03104741 -1.05780906
 0.01        0.03389894 -1.03817394
 0.01        0.03389894 -1.03817394
 0.02        0.06012216 -0.90187446
 0.03        0.08367121 -0.8153968 
 0.04        0.10552452 -0.75034304
 0.05        0.1261349  -0.69742681
 0.06        0.14576444 -0.6523868 
 0.07        0.16458402 -0.61289551
 0.08        0.18271374 -0.57753578
 0.09        0.20024259 -0.54537752
 0.1         0.21723908 -0.51577578
 0.1         0.21723908 -0.51577578
 0.2         0.36631798 -0.29581062
 0.3         0.49026657 -0.13720026
 0.4         0.59741157 -0.00167355
0.5        0.69146246 0.125     
0.6        0.77437932 0.25167355
0.7        0.84717693 0.38720026
0.8        0.91014058 0.54581062
0.9        0.96258881 0.76577578
 1.  1. inf


==> Data/Datasets/complexity.dat <==
Location	0	446	0	446
Location	1	446	445	891
Location	2	446	770	1541
Location	3	446	1041	2625
Purchase	0	600	0	600
Purchase	1	600	598	1198
Purchase	2	600	1160	2322
Purchase	3	600	1700	4482
OpenSNP1000	0	1000	0	1000
OpenSNP1000	1	1000	998	1998
OpenSNP1000	2	1000	1792	3586
OpenSNP1000	3	1000	2514	6474
OpenSNP5000	0	5000	0	5000
OpenSNP5000	1	5000	4498	9998
OpenSNP5000	2	5000	8750	17502
OpenSNP5000	3	5000	11742	29470


==> Data/Datasets/description.dat <==
Location	446	1000	4000
Purchase	600	3000	24000
OpenSNP5000	5000	1000	1497
OpenSNP1000	1000	1000	1497

==> Data/Final_Bias/00/Mean_N_Parents0.dat <==
 1.00000000e-04  9.89000000e-03 -3.18831614e+00
 2.00000000e-04  1.84800000e-02 -2.87881541e+00
 3.00000000e-04  2.49500000e-02 -2.72782144e+00
 4.00000000e-04  3.21000000e-02 -2.60450655e+00
 5.0000000e-04  3.8070000e-02 -2.5228626e+00
 6.00000000e-04  4.14400000e-02 -2.47664229e+00
 7.00000000e-04  4.66600000e-02 -2.41260349e+00
 8.00000000e-04  5.01400000e-02 -2.37456356e+00
 9.000000e-04  5.341000e-02 -2.337625e+00
 1.00000000e-03  5.70600000e-02 -2.30420039e+00
 1.00000000e-03  5.70600000e-02 -2.30420039e+00
 2.00000000e-03  8.84300000e-02 -2.06014152e+00
 0.003       0.11094    -1.91766492
 0.004       0.12865    -1.82295541
 0.005       0.14552    -1.73823926
 0.006       0.16282    -1.66133887
 0.007       0.17756    -1.59908329
 0.008      0.19079   -1.5442885
 0.009       0.20391    -1.49450782
 0.01        0.216      -1.44981771
 0.01        0.216      -1.44981771
 0.02        0.30544    -1.14969908
 0.03        0.3688     -0.96211052
 0.04       0.42054   -0.8175343
 0.05        0.4636     -0.69907032
 0.06        0.49851    -0.59917429
 0.07        0.53115    -0.51269403
 0.08        0.55995    -0.43516068
 0.09        0.58511    -0.36556356
 0.1         0.60794    -0.29937069
 0.1         0.60794    -0.29937069
0.2        0.76532    0.17964453
0.3        0.8506     0.52607955
0.4        0.90454    0.82292164
0.5        0.94089    1.10123171
0.6        0.96561    1.37864511
0.7       0.98198   1.6754911
0.8        0.99217    2.02022251
0.9        0.99783    2.50299931
1.         1.         5.33553839


==> Data/Final_Bias/00/Median_N_Parents0.dat <==
 1.00000000e-04  8.00000000e-03 -3.18327824e+00
 2.00000000e-04  1.80000000e-02 -2.84619059e+00
 3.00000000e-04  2.37500000e-02 -2.69905512e+00
 4.00000000e-04  3.25000000e-02 -2.57154283e+00
 5.00000000e-04  3.92500000e-02 -2.48130346e+00
 6.00000000e-04  4.22500000e-02 -2.43899659e+00
 7.00000000e-04  4.75000000e-02 -2.39600758e+00
 8.00000000e-04  4.95000000e-02 -2.36350782e+00
 9.00000000e-04  5.30000000e-02 -2.34406347e+00
 1.0000000e-03  5.6250000e-02 -2.3043286e+00
 1.0000000e-03  5.6250000e-02 -2.3043286e+00
 2.00000000e-03  8.87500000e-02 -2.04566613e+00
 0.003      0.11175   -1.9156743
 0.004       0.1285     -1.82639672
 0.005       0.14625    -1.73451613
 0.006       0.16275    -1.65739926
 0.007       0.17725    -1.59867744
 0.008       0.18925    -1.53555493
 0.009       0.20375    -1.49035208
 0.01        0.21525    -1.44323976
 0.01        0.21525    -1.44323976
 0.02        0.30475    -1.15411635
 0.03        0.3685     -0.95603387
 0.04        0.41975    -0.81297193
 0.05        0.46       -0.70051378
 0.06        0.499      -0.59855481
 0.07        0.531      -0.51228557
 0.08        0.56075    -0.43710395
 0.09        0.58625    -0.36758839
 0.1        0.608     -0.2931712
 0.1        0.608     -0.2931712
0.2        0.76525    0.18275687
0.3       0.85025   0.5252751
0.4        0.90475    0.82256454
0.5        0.94075    1.10000527
0.6        0.9655     1.37885099
0.7        0.98175    1.67311712
0.8        0.99275    2.01922136
0.9        0.998      2.50540894
1.         1.         5.27931767


==> Data/Final_Bias/00/ROC_N_Parents0.dat <==
.864876103	.865558287500000


==> Data/Final_Bias/00/theory_roc.dat <==
.658444487330177

==> Data/Final_Bias/00/theory_threshold.dat <==
 1.00000000e-04  8.39947131e-04 -1.98050850e+00
 2.00000000e-04  1.52460206e-03 -1.87720167e+00
 3.00000000e-04  2.15683250e-03 -1.81457683e+00
 4.00000000e-04  2.75631527e-03 -1.76907030e+00
 5.00000000e-04  3.33208043e-03 -1.73311983e+00
 6.00000000e-04  3.88932218e-03 -1.70330164e+00
 7.00000000e-04  4.43141027e-03 -1.67776598e+00
 8.00000000e-04  4.96070384e-03 -1.65539695e+00
 9.00000000e-04  5.47894434e-03 -1.63546820e+00
 1.00000000e-03  5.98746845e-03 -1.61747979e+00
 1.00000000e-03  5.98746845e-03 -1.61747979e+00
 0.002       0.01070114 -1.49504079
 0.003       0.0149871  -1.41976566
 0.004       0.01900627 -1.36450655
 0.005       0.02283238 -1.32048908
 0.006       0.02650779 -1.28372054
 0.007       0.03005996 -1.25203501
 0.008       0.03350811 -1.22412137
 0.009      0.0368664 -1.1991236
 0.01        0.04014572 -1.1764509 
 0.01        0.04014572 -1.1764509 
 0.02        0.06991845 -1.01906582
 0.03        0.09621172 -0.91921003
 0.04        0.12033059 -0.84409241
 0.05        0.1428723  -0.78299002
 0.06        0.16417981 -0.73098229
 0.07        0.18447531 -0.68538168
 0.08        0.20391418 -0.64455178
 0.09        0.22261102 -0.60741861
 0.1         0.24065371 -0.57323747
 0.1         0.24065371 -0.57323747
 0.2         0.39578557 -0.31924358
 0.3         0.52111403 -0.13609611
0.4        0.62703218 0.02039665
0.5        0.71814857 0.16666667
0.6        0.79692769 0.31293668
0.7        0.86471498 0.46942944
0.8        0.92204634 0.65257691
0.9        0.96847947 0.90657081
 1.  1. inf


==> Data/Final_Bias/01/Mean_N_Parents0.dat <==
 1.00000000e-04  8.05490000e-01 -2.22237801e+00
 2.00000000e-04  8.78890000e-01 -1.34263421e+00
 3.00000000e-04  9.05910000e-01 -9.08559753e-01
 4.00000000e-04  9.18970000e-01 -6.41465988e-01
 5.00000000e-04  9.27810000e-01 -4.41561563e-01
 6.00000000e-04  9.35580000e-01 -2.63053703e-01
 7.00000000e-04  9.41210000e-01 -1.21885194e-01
8.00000000e-04 9.45280000e-01 2.28840973e-04
9.0000000e-04 9.4972000e-01 1.2782616e-01
0.001      0.9533     0.23464113
0.001      0.9533     0.23464113
0.002      0.97077    0.94921256
0.003      0.97901    1.37767296
0.004      0.98364    1.69295494
0.005      0.98663    1.95486345
0.006      0.98836    2.14310361
0.007     0.98994   2.3220153
0.008      0.99135    2.48983849
0.009      0.99235    2.62897167
0.01       0.99317    2.76123547
0.01       0.99317    2.76123547
0.02       0.99703    3.63743682
0.03       0.99835    4.19335837
0.04       0.99883    4.61319468
0.05       0.99919    4.95392969
0.06       0.99938    5.24334812
0.07       0.99954    5.49560623
0.08       0.99964    5.72437237
0.09       0.99975    5.93098733
0.1        0.99982    6.11489583
0.1        0.99982    6.11489583
0.2        0.99997    7.53857769
0.3        1.         8.56065218
0.4        1.         9.43176427
 0.5         1.         10.24920913
 0.6         1.         11.07109303
 0.7         1.         11.94698081
 0.8        1.        12.9641957
 0.9         1.         14.38086509
 1.          1.         22.56199467


==> Data/Final_Bias/01/Median_N_Parents0.dat <==
 1.00000000e-04  8.46000000e-01 -1.86545305e+00
 2.00000000e-04  8.85500000e-01 -1.29345927e+00
 3.00000000e-04  9.13250000e-01 -7.73405092e-01
 4.00000000e-04  9.27000000e-01 -4.77011057e-01
 5.00000000e-04  9.31500000e-01 -3.63783605e-01
 6.00000000e-04  9.39000000e-01 -1.94573732e-01
 7.00000000e-04  9.42750000e-01 -2.79850411e-02
8.00000000e-04 9.48750000e-01 6.22687867e-02
9.00000000e-04 9.51250000e-01 1.93232601e-01
0.001      0.95425    0.26510858
0.001      0.95425    0.26510858
0.002      0.9705     0.94286456
0.003      0.979      1.36823298
0.004      0.984      1.69453268
0.005     0.9865    1.9384837
0.006      0.989      2.15091798
0.007      0.99       2.32708385
0.008      0.9915     2.48018523
0.009      0.99225    2.62102361
0.01      0.993     2.7730411
0.01      0.993     2.7730411
0.02       0.997      3.66468878
0.03       0.9985     4.22010799
0.04      0.999     4.6326349
0.05       0.9995     4.96455174
0.06       0.9995     5.24365535
0.07       0.9995     5.49415534
0.08       0.9995     5.71337839
0.09       1.         5.92810258
0.1        1.         6.11125035
0.1        1.         6.11125035
0.2        1.         7.54145654
0.3        1.         8.57524828
0.4        1.         9.45135331
 0.5         1.         10.27067934
 0.6         1.         11.08498048
 0.7         1.         11.95801138
 0.8         1.         12.95453652
 0.9         1.         14.35462228
 1.          1.         22.25689154


==> Data/Final_Bias/01/ROC_N_Parents0.dat <==
.999564190500000	.999573462


==> Data/Final_Bias/01/theory_roc.dat <==
.658444487330177

==> Data/Final_Bias/01/theory_threshold.dat <==
 1.00000000e-04  8.39947131e-04 -1.98050850e+00
 2.00000000e-04  1.52460206e-03 -1.87720167e+00
 3.00000000e-04  2.15683250e-03 -1.81457683e+00
 4.00000000e-04  2.75631527e-03 -1.76907030e+00
 5.00000000e-04  3.33208043e-03 -1.73311983e+00
 6.00000000e-04  3.88932218e-03 -1.70330164e+00
 7.00000000e-04  4.43141027e-03 -1.67776598e+00
 8.00000000e-04  4.96070384e-03 -1.65539695e+00
 9.00000000e-04  5.47894434e-03 -1.63546820e+00
 1.00000000e-03  5.98746845e-03 -1.61747979e+00
 1.00000000e-03  5.98746845e-03 -1.61747979e+00
 0.002       0.01070114 -1.49504079
 0.003       0.0149871  -1.41976566
 0.004       0.01900627 -1.36450655
 0.005       0.02283238 -1.32048908
 0.006       0.02650779 -1.28372054
 0.007       0.03005996 -1.25203501
 0.008       0.03350811 -1.22412137
 0.009      0.0368664 -1.1991236
 0.01        0.04014572 -1.1764509 
 0.01        0.04014572 -1.1764509 
 0.02        0.06991845 -1.01906582
 0.03        0.09621172 -0.91921003
 0.04        0.12033059 -0.84409241
 0.05        0.1428723  -0.78299002
 0.06        0.16417981 -0.73098229
 0.07        0.18447531 -0.68538168
 0.08        0.20391418 -0.64455178
 0.09        0.22261102 -0.60741861
 0.1         0.24065371 -0.57323747
 0.1         0.24065371 -0.57323747
 0.2         0.39578557 -0.31924358
 0.3         0.52111403 -0.13609611
0.4        0.62703218 0.02039665
0.5        0.71814857 0.16666667
0.6        0.79692769 0.31293668
0.7        0.86471498 0.46942944
0.8        0.92204634 0.65257691
0.9        0.96847947 0.90657081
 1.  1. inf


==> Data/Final_Bias/30/Mean_N_Parents3.dat <==
 1.00000000e-04  1.85100000e-02 -3.78148804e+00
 2.00000000e-04  3.03100000e-02 -3.44079121e+00
 3.00000000e-04  3.90000000e-02 -3.25082176e+00
 4.0000000e-04  4.6180000e-02 -3.1316704e+00
 5.00000000e-04  5.22200000e-02 -3.04647462e+00
 6.00000000e-04  5.69100000e-02 -2.98541942e+00
 7.00000000e-04  6.24000000e-02 -2.92149603e+00
 8.00000000e-04  6.85600000e-02 -2.85306909e+00
 9.00000000e-04  7.39100000e-02 -2.80150005e+00
 1.00000000e-03  7.80200000e-02 -2.76139499e+00
 1.00000000e-03  7.80200000e-02 -2.76139499e+00
 2.00000000e-03  1.16610000e-01 -2.45573598e+00
 0.003       0.14628    -2.26547485
 0.004       0.16807    -2.14274431
 0.005      0.1894    -2.0325113
 0.006       0.20767    -1.94557295
 0.007       0.22514    -1.86780812
 0.008       0.23959    -1.80199686
 0.009       0.25376    -1.74200737
 0.01       0.26707   -1.6864966
 0.01       0.26707   -1.6864966
 0.02        0.36694    -1.31727184
 0.03        0.43548    -1.08213953
 0.04        0.48795    -0.90876598
 0.05        0.53165    -0.76764345
 0.06        0.56752    -0.64616125
 0.07        0.59985    -0.53901301
 0.08        0.62706    -0.44417937
 0.09        0.6514     -0.35718433
 0.1         0.67268    -0.27706066
 0.1         0.67268    -0.27706066
0.2        0.81561    0.31674412
0.3        0.88967    0.74233904
0.4        0.93465    1.11189137
0.5        0.96198    1.45404417
0.6        0.97952    1.80205301
0.7        0.99013    2.17377308
0.8        0.99595    2.60985345
0.9        0.99905    3.22242471
1.         1.         6.97209975


==> Data/Final_Bias/30/Median_N_Parents3.dat <==
 1.00000000e-04  1.52500000e-02 -3.73651441e+00
 2.0000000e-04  2.8500000e-02 -3.3600844e+00
 3.0000000e-04  3.7250000e-02 -3.2242729e+00
 4.0000000e-04  4.5750000e-02 -3.0834218e+00
 5.00000000e-04  5.22500000e-02 -3.01159423e+00
 6.00000000e-04  5.62500000e-02 -2.98052084e+00
 7.00000000e-04  6.17500000e-02 -2.90947226e+00
 8.00000000e-04  6.65000000e-02 -2.85577386e+00
 9.00000000e-04  7.30000000e-02 -2.79322813e+00
 1.00000000e-03  7.62500000e-02 -2.75088271e+00
 1.00000000e-03  7.62500000e-02 -2.75088271e+00
 2.00000000e-03  1.15500000e-01 -2.47543711e+00
 0.003       0.144      -2.26475046
 0.004       0.17025    -2.14810664
 0.005       0.18875    -2.04227539
 0.006       0.20825    -1.95439466
 0.007      0.22375   -1.8780631
 0.008       0.2395     -1.80768417
 0.009       0.25475    -1.73938683
 0.01        0.266      -1.68434517
 0.01        0.266      -1.68434517
 0.02        0.36575    -1.32171167
 0.03       0.43575   -1.0848747
 0.04        0.48675    -0.91371023
 0.05        0.53275    -0.77294605
 0.06        0.568      -0.65221128
 0.07        0.6005     -0.54111279
 0.08        0.6275     -0.44284371
 0.09        0.6535     -0.35320051
 0.1         0.67275    -0.27393156
 0.1         0.67275    -0.27393156
0.2        0.81325    0.31840652
0.3        0.88775    0.74418277
0.4        0.934      1.11630877
0.5        0.96175    1.45519724
0.6       0.98      1.8083954
0.7        0.99       2.17689123
0.8        0.996      2.61463765
0.9       0.999     3.2228428
1.         1.         6.87862784


==> Data/Final_Bias/30/ROC_N_Parents3.dat <==
.891281114	.890353125000000


==> Data/Final_Bias/30/theory_roc.dat <==
.801993605692033

==> Data/Final_Bias/30/theory_threshold.dat <==
 1.00000000e-04  5.89112289e-03 -3.74386910e+00
 2.00000000e-04  9.65046492e-03 -3.52907534e+00
 3.00000000e-04  1.28340145e-02 -3.39886688e+00
 4.00000000e-04  1.56837902e-02 -3.30425049e+00
 5.00000000e-04  1.83039536e-02 -3.22950289e+00
 6.00000000e-04  2.07517995e-02 -3.16750544e+00
 7.00000000e-04  2.30632190e-02 -3.11441214e+00
 8.00000000e-04  2.52626216e-02 -3.06790284e+00
 9.00000000e-04  2.73675838e-02 -3.02646733e+00
 1.00000000e-03  2.93913057e-02 -2.98906614e+00
 1.00000000e-03  2.93913057e-02 -2.98906614e+00
 2.00000000e-03  4.66984311e-02 -2.73449311e+00
 0.003       0.06088765 -2.57798237
 0.004       0.07329903 -2.46308861
 0.005       0.08450177 -2.37156824
 0.006       0.09480601 -2.29511974
 0.007       0.10440456 -2.22923975
 0.008      0.1134277 -2.1712022
 0.009       0.12196871 -2.11922726
 0.01        0.1300973  -2.07208659
 0.01        0.1300973  -2.07208659
 0.02        0.19673752 -1.74485427
 0.03        0.24813289 -1.53723586
 0.04        0.29106728 -1.38105261
 0.05        0.32836332 -1.25400959
 0.06        0.36153568 -1.14587602
 0.07        0.39151429 -1.05106404
 0.08        0.41892085 -0.96617122
 0.09        0.4441963  -0.88896459
 0.1         0.46766731 -0.81789577
 0.1         0.46766731 -0.81789577
 0.2         0.64012591 -0.28979609
0.3        0.75048478 0.09100092
0.4        0.82819832 0.41637793
0.5        0.88501121 0.7205    
0.6        0.92699408 1.02462207
0.7        0.95771978 1.34999908
0.8        0.97942611 1.73079609
0.9        0.99346705 2.25889577
 1.  1. inf


==> Data/Final_Bias/31/Mean_N_Parents3.dat <==
 1.00000000e-04  6.71780000e-01 -3.08873755e+00
 2.00000000e-04  7.65520000e-01 -2.27166484e+00
 3.00000000e-04  8.07540000e-01 -1.85484289e+00
 4.00000000e-04  8.27440000e-01 -1.63894669e+00
 5.00000000e-04  8.47210000e-01 -1.41713746e+00
 6.00000000e-04  8.60810000e-01 -1.24268653e+00
 7.00000000e-04  8.71760000e-01 -1.09875222e+00
 8.00000000e-04  8.81730000e-01 -9.49074599e-01
 0.0009      0.88919    -0.83616582
 0.001       0.89647    -0.72627259
 0.001       0.89647    -0.72627259
 0.002       0.93295    -0.01634162
0.003      0.94864    0.37221755
0.004      0.9584     0.66104276
0.005      0.9646     0.88540891
0.006      0.96933    1.07894357
0.007    0.9729   1.239221
0.008      0.97628    1.39871115
0.009      0.97854    1.52343064
0.01       0.98056    1.63817028
0.01       0.98056    1.63817028
0.02       0.99011    2.47682405
0.03      0.99388   2.9928303
0.04       0.99579    3.38186216
0.05       0.9968     3.69959526
0.06       0.9976     3.97402531
0.07       0.99825    4.21632382
0.08       0.99864    4.43030446
0.09       0.9988     4.62971957
0.1        0.99902    4.80691563
0.1        0.99902    4.80691563
0.2        0.99981    6.13973809
0.3       0.99994   7.1133293
0.4        0.99999    7.93574221
0.5        1.         8.71190091
0.6        1.         9.48744859
 0.7         1.         10.32183906
 0.8         1.         11.29463025
 0.9         1.         12.65680508
 1.          1.         20.71422789


==> Data/Final_Bias/31/Median_N_Parents3.dat <==
 1.00000000e-04  7.12500000e-01 -2.87920757e+00
 2.00000000e-04  7.81750000e-01 -2.19004999e+00
 3.00000000e-04  8.17500000e-01 -1.82262574e+00
 4.00000000e-04  8.37250000e-01 -1.56341112e+00
 5.00000000e-04  8.53500000e-01 -1.32837045e+00
 6.00000000e-04  8.66500000e-01 -1.21251189e+00
 7.00000000e-04  8.73500000e-01 -1.11412544e+00
 8.00000000e-04  8.86750000e-01 -9.70897796e-01
 0.0009      0.89025    -0.82003628
 0.001       0.8975     -0.74067656
 0.001       0.8975     -0.74067656
 0.002      0.93475   -0.0031287
0.003      0.95025    0.38849888
0.004     0.9595    0.6666786
0.005      0.965      0.88678601
0.006      0.9695     1.05828846
0.007      0.9725     1.24247912
0.008      0.97575    1.38383136
0.009      0.9785     1.51781607
0.01       0.98       1.63544009
0.01       0.98       1.63544009
0.02       0.99       2.47541837
0.03       0.994      2.97851103
0.04       0.99575    3.36519321
0.05       0.997      3.67310217
0.06       0.99775    3.94701646
0.07       0.998      4.18701467
0.08       0.9985     4.42089847
0.09       0.99875    4.62006843
0.1        0.999      4.80242533
0.1        0.999      4.80242533
0.2        1.         6.13421561
0.3        1.         7.11213507
0.4        1.         7.92254334
0.5        1.         8.69570872
0.6        1.         9.46491158
 0.7         1.         10.31595875
 0.8         1.         11.28601593
 0.9         1.         12.63630754
 1.          1.         20.78217971


==> Data/Final_Bias/31/ROC_N_Parents3.dat <==
.99894621	.9989696


==> Data/Final_Bias/31/theory_roc.dat <==
.801993605692033

==> Data/Final_Bias/31/theory_threshold.dat <==
 1.00000000e-04  5.89112289e-03 -3.74386910e+00
 2.00000000e-04  9.65046492e-03 -3.52907534e+00
 3.00000000e-04  1.28340145e-02 -3.39886688e+00
 4.00000000e-04  1.56837902e-02 -3.30425049e+00
 5.00000000e-04  1.83039536e-02 -3.22950289e+00
 6.00000000e-04  2.07517995e-02 -3.16750544e+00
 7.00000000e-04  2.30632190e-02 -3.11441214e+00
 8.00000000e-04  2.52626216e-02 -3.06790284e+00
 9.00000000e-04  2.73675838e-02 -3.02646733e+00
 1.00000000e-03  2.93913057e-02 -2.98906614e+00
 1.00000000e-03  2.93913057e-02 -2.98906614e+00
 2.00000000e-03  4.66984311e-02 -2.73449311e+00
 0.003       0.06088765 -2.57798237
 0.004       0.07329903 -2.46308861
 0.005       0.08450177 -2.37156824
 0.006       0.09480601 -2.29511974
 0.007       0.10440456 -2.22923975
 0.008      0.1134277 -2.1712022
 0.009       0.12196871 -2.11922726
 0.01        0.1300973  -2.07208659
 0.01        0.1300973  -2.07208659
 0.02        0.19673752 -1.74485427
 0.03        0.24813289 -1.53723586
 0.04        0.29106728 -1.38105261
 0.05        0.32836332 -1.25400959
 0.06        0.36153568 -1.14587602
 0.07        0.39151429 -1.05106404
 0.08        0.41892085 -0.96617122
 0.09        0.4441963  -0.88896459
 0.1         0.46766731 -0.81789577
 0.1         0.46766731 -0.81789577
 0.2         0.64012591 -0.28979609
0.3        0.75048478 0.09100092
0.4        0.82819832 0.41637793
0.5        0.88501121 0.7205    
0.6        0.92699408 1.02462207
0.7        0.95771978 1.34999908
0.8        0.97942611 1.73079609
0.9        0.99346705 2.25889577
 1.  1. inf


==> Data/Genome_1000/Adv_Mean_N_Parents0.dat <==
 1.11111111e-04  3.18000000e-03 -5.48793136e+00
 2.22222222e-04  3.18000000e-03 -5.48793136e+00
 3.33333333e-04  4.52000000e-03 -5.30887943e+00
 4.44444444e-04  4.52000000e-03 -5.30887943e+00
 5.55555556e-04  5.52000000e-03 -5.16682688e+00
 6.66666667e-04  5.52000000e-03 -5.16682688e+00
 7.77777778e-04  6.98000000e-03 -5.03135892e+00
 8.88888889e-04  6.98000000e-03 -5.03135892e+00
 1.00000000e-03  7.62000000e-03 -4.95616729e+00
 1.11111111e-03  8.56000000e-03 -4.87071245e+00
 1.11111111e-03  8.56000000e-03 -4.87071245e+00
 2.22222222e-03  1.36200000e-02 -4.59314582e+00
 3.33333333e-03  1.90600000e-02 -4.35688511e+00
 0.00444444  0.02252    -4.21723315
 0.00555556  0.02696    -4.07282131
 0.00666667  0.0307     -3.97258089
 0.00777778  0.03526    -3.85911763
 0.00888889  0.03916    -3.77465525
 0.01        0.04328    -3.68916711
 0.01111111  0.0474     -3.60294051
 0.01111111  0.0474     -3.60294051
 0.02222222  0.08014    -3.07147352
 0.03333333  0.1125     -2.74059417
 0.04444444  0.13966    -2.51056696
 0.05555556  0.16436    -2.32889959
 0.06666667  0.18778    -2.17219262
 0.07777778  0.2106     -2.02806327
 0.08888889  0.23104    -1.90325788
 0.1       0.25236  -1.782854
 0.11111111  0.27178    -1.67242331


==> Data/Genome_1000/Adv_Mean_N_Parents1.dat <==
 1.11111111e-04  9.50000000e-03 -4.60877075e+00
 2.22222222e-04  9.50000000e-03 -4.60877075e+00
 3.33333333e-04  1.23400000e-02 -4.40605688e+00
 4.44444444e-04  1.23400000e-02 -4.40605688e+00
 5.55555556e-04  1.56000000e-02 -4.25103382e+00
 6.66666667e-04  1.56000000e-02 -4.25103382e+00
 7.77777778e-04  1.96400000e-02 -4.09597874e+00
 8.88888889e-04  1.96400000e-02 -4.09597874e+00
 1.00000000e-03  2.28800000e-02 -3.99103852e+00
 1.11111111e-03  2.57400000e-02 -3.91408908e+00
 1.11111111e-03  2.57400000e-02 -3.91408908e+00
 2.22222222e-03  3.85400000e-02 -3.62262280e+00
 3.3333300e-03  5.0520000e-02 -3.3933041e+00
 0.00444444  0.06102    -3.24442846
 0.00555556  0.07162    -3.11680308
 0.00666667  0.08034    -3.02044839
 0.00777778  0.09122    -2.91443609
 0.00888889  0.09824    -2.84678948
 0.01        0.1069     -2.77249786
 0.01111111  0.11514    -2.70405292
 0.01111111  0.11514    -2.70405292
 0.02222222  0.17594    -2.27650067
 0.03333333  0.22672    -1.99345427
 0.04444444  0.26992    -1.78369414
 0.05555556  0.30764    -1.61290683
 0.06666667  0.34346    -1.46784602
 0.07777778  0.37448    -1.3386453 
 0.08888889  0.40316    -1.22465125
 0.1         0.4294     -1.11906536
 0.11111111  0.45434    -1.02099468


==> Data/Genome_1000/Adv_Mean_N_Parents2.dat <==
 1.11111111e-04  1.68000000e-02 -5.22538510e+00
 2.22222222e-04  1.68000000e-02 -5.22538510e+00
 3.33333333e-04  2.47000000e-02 -4.87369176e+00
 4.44444444e-04  2.47000000e-02 -4.87369176e+00
 5.55555556e-04  2.90600000e-02 -4.71928584e+00
 6.66666667e-04  2.90600000e-02 -4.71928584e+00
 7.77777778e-04  3.48200000e-02 -4.53097573e+00
 8.88888889e-04  3.48200000e-02 -4.53097573e+00
 1.00000000e-03  3.97400000e-02 -4.40943587e+00
 1.11111111e-03  4.37000000e-02 -4.31148087e+00
 1.11111111e-03  4.37000000e-02 -4.31148087e+00
 2.22222222e-03  6.30000000e-02 -3.97146593e+00
 3.33333333e-03  8.24600000e-02 -3.70254759e+00
 0.00444444  0.09656    -3.54066052
 0.00555556  0.11214    -3.37196481
 0.00666667  0.12562    -3.25051255
 0.00777778  0.13918    -3.13869931
 0.00888889  0.15202    -3.03940819
 0.01        0.16426    -2.94815929
 0.01111111  0.17504    -2.8711043 
 0.01111111  0.17504    -2.8711043 
 0.02222222  0.2628     -2.34007242
 0.03333333  0.3283     -1.99817242
 0.04444444  0.3807     -1.74868042
 0.05555556  0.42502    -1.5427475 
 0.06666667  0.46294    -1.37529086
 0.07777778  0.49644    -1.22697715
 0.08888889  0.52756    -1.09637877
 0.1         0.5551     -0.97228196
 0.11111111  0.57952    -0.8575043 


==> Data/Genome_1000/Adv_Mean_N_Parents3.dat <==
 1.11111111e-04  3.20400000e-02 -6.04503781e+00
 2.22222222e-04  3.20400000e-02 -6.04503781e+00
 3.33333333e-04  4.30600000e-02 -5.66087555e+00
 4.44444444e-04  4.30600000e-02 -5.66087555e+00
 5.55555556e-04  5.34000000e-02 -5.39508046e+00
 6.66666667e-04  5.34000000e-02 -5.39508046e+00
 7.77777778e-04  6.12600000e-02 -5.21785258e+00
 8.88888889e-04  6.12600000e-02 -5.21785258e+00
 1.00000000e-03  6.84800000e-02 -5.06572566e+00
 1.11111111e-03  7.52200000e-02 -4.93571458e+00
 1.11111111e-03  7.52200000e-02 -4.93571458e+00
 2.22222222e-03  1.09780000e-01 -4.43544533e+00
 3.33333333e-03  1.38780000e-01 -4.10985787e+00
 0.00444444  0.16262    -3.88693932
 0.00555556  0.18722    -3.67691359
 0.00666667  0.20346    -3.54010102
 0.00777778  0.22302    -3.39331621
 0.00888889  0.23708    -3.28647452
 0.01        0.25332    -3.17473443
 0.01111111  0.2692     -3.06938359
 0.01111111  0.2692     -3.06938359
 0.02222222  0.37942    -2.3954201 
 0.03333333  0.45372    -1.98382069
 0.04444444  0.51334    -1.66530244
 0.05555556  0.5625     -1.41194617
 0.06666667  0.60214    -1.20234058
 0.07777778  0.63806    -1.00960737
 0.08888889  0.66754    -0.84916302
 0.1         0.69278    -0.69756748
 0.11111111  0.71714    -0.55428634


==> Data/Genome_1000/Mean_N_Parents0.dat <==
 1.11111111e-04  9.00000000e-04 -6.08257499e+00
 2.22222222e-04  2.08000000e-03 -5.70763120e+00
 3.33333333e-04  3.12000000e-03 -5.51923112e+00
 4.44444444e-04  3.70000000e-03 -5.37152601e+00
 5.55555556e-04  4.74000000e-03 -5.24350097e+00
 6.66666667e-04  5.74000000e-03 -5.15328764e+00
 7.77777778e-04  6.54000000e-03 -5.09378298e+00
 8.88888889e-04  7.24000000e-03 -5.02596985e+00
 1.00000000e-03  8.02000000e-03 -4.96306729e+00
 1.11111111e-03  8.56000000e-03 -4.92083999e+00
 1.11111111e-03  8.56000000e-03 -4.92083999e+00
 2.22222222e-03  1.46200000e-02 -4.57919030e+00
 3.33333333e-03  1.98200000e-02 -4.34767540e+00
 0.00444444  0.02406    -4.18301918
 0.00555556  0.02864    -4.04323216
 0.00666667  0.03308    -3.93171613
 0.00777778  0.03724    -3.83772231
 0.00888889  0.04126    -3.74366366
 0.01        0.04518    -3.66850994
 0.01111111  0.04866    -3.5919069 
 0.01111111  0.04866    -3.5919069 
 0.02222222  0.08474    -3.03995833
 0.03333333  0.11558    -2.71914412
 0.04444444  0.14314    -2.49001809
 0.05555556  0.16924    -2.30802941
 0.06666667  0.19146    -2.15114459
 0.07777778  0.21326    -2.01399902
 0.08888889  0.23444    -1.88846166
 0.1         0.25436    -1.77187793
 0.11111111  0.27414    -1.66429914


==> Data/Genome_1000/Mean_N_Parents1.dat <==
 1.11111111e-04  5.02000000e-03 -5.01919993e+00
 2.22222222e-04  7.86000000e-03 -4.73267761e+00
 3.33333333e-04  1.09200000e-02 -4.49893967e+00
 4.44444444e-04  1.36000000e-02 -4.36039285e+00
 5.55555556e-04  1.61000000e-02 -4.24771875e+00
 6.66666667e-04  1.86400000e-02 -4.16234893e+00
 7.77777778e-04  2.15800000e-02 -4.06502971e+00
 8.88888889e-04  2.33800000e-02 -4.00025189e+00
 1.00000000e-03  2.60600000e-02 -3.91985155e+00
 1.11111111e-03  2.83000000e-02 -3.85938915e+00
 1.11111111e-03  2.83000000e-02 -3.85938915e+00
 2.22222222e-03  4.40600000e-02 -3.51126403e+00
 0.00333333  0.05758    -3.29935016
 0.00444444  0.07       -3.14092059
 0.00555556  0.08288    -3.0083462 
 0.00666667  0.09314    -2.91151637
 0.00777778  0.10262    -2.82248706
 0.00888889  0.11042    -2.74865324
 0.01        0.11916    -2.67907354
 0.01111111  0.12666    -2.61962182
 0.01111111  0.12666    -2.61962182
 0.02222222  0.19074    -2.18924397
 0.03333333  0.24164    -1.92093356
 0.04444444  0.28352    -1.72041199
 0.05555556  0.3215     -1.55296798
 0.06666667  0.35706    -1.41279997
 0.07777778  0.38722    -1.28908756
 0.08888889  0.41488    -1.17942802
 0.1         0.44016    -1.07785224
 0.11111111  0.46392    -0.98303795


==> Data/Genome_1000/Mean_N_Parents13.dat <==
1.11111111e-04 2.60000000e-04 1.01075847e+01
2.22222222e-04 5.00000000e-04 1.27152737e+01
3.33333333e-04 7.00000000e-04 1.38908052e+01
4.44444444e-04 9.20000000e-04 1.48825330e+01
5.55555556e-04 1.10000000e-03 1.54854190e+01
6.66666667e-04 1.22000000e-03 1.59774039e+01
7.77777778e-04 1.42000000e-03 1.63500993e+01
8.88888889e-04 1.60000000e-03 1.68163599e+01
1.00000000e-03 1.88000000e-03 1.71661052e+01
1.11111111e-03 2.04000000e-03 1.74586641e+01
1.11111111e-03 2.04000000e-03 1.74586641e+01
2.22222222e-03 3.86000000e-03 1.95350811e+01
3.33333333e-03 5.74000000e-03 2.08990480e+01
4.44444444e-03 7.48000000e-03 2.18197709e+01
5.55555556e-03 9.26000000e-03 2.25759109e+01
6.66666667e-03 1.10400000e-02 2.31916021e+01
7.77777778e-03 1.27200000e-02 2.37154846e+01
8.88888889e-03 1.40800000e-02 2.41421590e+01
1.00000000e-02 1.56000000e-02 2.45376206e+01
1.11111111e-02 1.71000000e-02 2.48982098e+01
1.11111111e-02 1.71000000e-02 2.48982098e+01
2.22222222e-02 3.38200000e-02 2.75174322e+01
 0.03333333  0.04928    29.19522413
 0.04444444  0.06454    30.44291423
 0.05555556  0.07914    31.45620949
 0.06666667  0.0937     32.31087305
 0.07777778  0.1078     33.05226592
 0.08888889  0.12136    33.72554246
 0.1         0.1353     34.34820727
 0.11111111  0.1484     34.91051235


==> Data/Genome_1000/Mean_N_Parents2.dat <==
 1.11111111e-04  1.39600000e-02 -5.42663001e+00
 2.22222222e-04  2.16600000e-02 -4.98276711e+00
 3.33333333e-04  2.74600000e-02 -4.76007691e+00
 4.44444444e-04  3.26400000e-02 -4.59046804e+00
 5.55555556e-04  3.83000000e-02 -4.44479535e+00
 6.66666667e-04  4.12400000e-02 -4.37456687e+00
 7.77777778e-04  4.53200000e-02 -4.27690254e+00
 8.88888889e-04  4.91600000e-02 -4.20610557e+00
 1.00000000e-03  5.34600000e-02 -4.13422511e+00
 1.11111111e-03  5.64600000e-02 -4.08425533e+00
 1.11111111e-03  5.64600000e-02 -4.08425533e+00
 2.22222222e-03  8.53000000e-02 -3.67111045e+00
 3.33333333e-03  1.07580000e-01 -3.42378185e+00
 0.00444444  0.12578    -3.25331329
 0.00555556  0.14254    -3.11672443
 0.00666667  0.15898    -2.99888625
 0.00777778  0.1717     -2.89914818
 0.00888889  0.18398    -2.8151315 
 0.01        0.19548    -2.73760778
 0.01111111  0.20678    -2.66560222
 0.01111111  0.20678    -2.66560222
 0.02222222  0.29284    -2.17823991
 0.03333333  0.3548     -1.86779946
 0.04444444  0.4066     -1.63303928
 0.05555556  0.4482     -1.44142745
 0.06666667  0.48562    -1.2751368 
 0.07777778  0.5183     -1.13478561
 0.08888889  0.54692    -1.0076988 
 0.1         0.573      -0.89032101
 0.11111111  0.59562    -0.78774105


==> Data/Genome_1000/Mean_N_Parents3.dat <==
 1.11111111e-04  2.78400000e-02 -6.22901314e+00
 2.22222222e-04  4.50600000e-02 -5.58340878e+00
 3.33333333e-04  5.65400000e-02 -5.27792886e+00
 4.44444444e-04  6.51800000e-02 -5.09805200e+00
 5.55555556e-04  7.48000000e-02 -4.92386417e+00
 6.66666667e-04  8.18800000e-02 -4.81217849e+00
 7.77777778e-04  8.95600000e-02 -4.70171645e+00
 8.88888889e-04  9.86400000e-02 -4.58298779e+00
 1.000000e-03  1.063800e-01 -4.487149e+00
 1.11111111e-03  1.14400000e-01 -4.38883851e+00
 1.11111111e-03  1.14400000e-01 -4.38883851e+00
 2.22222222e-03  1.58820000e-01 -3.91322547e+00
 3.33333333e-03  1.93820000e-01 -3.61665957e+00
 0.00444444  0.2224     -3.39243513
 0.00555556  0.24558    -3.22939486
 0.00666667  0.26822    -3.07801746
 0.00777778  0.28672    -2.9568419 
 0.00888889  0.30286    -2.85167109
 0.01        0.3194     -2.75655985
 0.01111111  0.33274    -2.67414856
 0.01111111  0.33274    -2.67414856
 0.02222222  0.43524    -2.08695073
 0.03333333  0.50466    -1.7134255 
 0.04444444  0.55738    -1.43889665
 0.05555556  0.60164    -1.20823088
 0.06666667  0.63636    -1.01740428
 0.07777778  0.66692    -0.85024492
 0.08888889  0.69182    -0.70240049
 0.1         0.7153     -0.56540079
 0.11111111  0.73478    -0.4428331 


==> Data/Genome_1000/Median_N_Parents0.dat <==
 1.11111111e-04  0.00000000e+00 -5.37691163e+00
 2.22222222e-04  2.00000000e-03 -4.96822146e+00
 3.33333333e-04  3.00000000e-03 -4.89033949e+00
 4.44444444e-04  3.50000000e-03 -4.81577882e+00
 5.55555556e-04  4.00000000e-03 -4.65351624e+00
 6.66666667e-04  5.00000000e-03 -4.63134097e+00
 7.77777778e-04  5.50000000e-03 -4.59174521e+00
 8.88888889e-04  6.00000000e-03 -4.51214643e+00
 1.00000000e-03  6.00000000e-03 -4.45997131e+00
 1.11111111e-03  7.00000000e-03 -4.41936935e+00
 1.11111111e-03  7.00000000e-03 -4.41936935e+00
 2.22222222e-03  1.30000000e-02 -3.98089386e+00
 3.33333333e-03  1.90000000e-02 -3.78164268e+00
 0.00444444  0.0225     -3.64213057
 0.00555556  0.0265     -3.54133335
 0.00666667  0.0315     -3.45064083
 0.00777778  0.0345     -3.31836815
 0.00888889  0.039      -3.25303487
 0.01        0.043      -3.17332108
 0.01111111  0.0465     -3.11568845
 0.01111111  0.0465     -3.11568845
 0.02222222  0.081      -2.70797295
 0.03333333  0.1135     -2.46903781
 0.04444444  0.144      -2.24874328
 0.05555556  0.17       -2.07692968
 0.06666667  0.188      -1.90333285
 0.07777778  0.2095     -1.76949632
 0.08888889  0.2295     -1.64481339
 0.1         0.246      -1.53066487
 0.11111111  0.2675     -1.42760392


==> Data/Genome_1000/Median_N_Parents1.dat <==
 1.11111111e-04  4.00000000e-03 -4.82899294e+00
 2.22222222e-04  6.00000000e-03 -4.53856819e+00
 3.33333333e-04  9.00000000e-03 -4.36781402e+00
 4.44444444e-04  1.25000000e-02 -4.23408630e+00
 5.55555556e-04  1.60000000e-02 -4.05891225e+00
 6.66666667e-04  1.80000000e-02 -3.96208161e+00
 7.77777778e-04  2.20000000e-02 -3.83530137e+00
 8.88888889e-04  2.45000000e-02 -3.77922943e+00
 1.00000000e-03  2.75000000e-02 -3.71648635e+00
 1.11111111e-03  3.00000000e-02 -3.64112618e+00
 1.11111111e-03  3.00000000e-02 -3.64112618e+00
 2.22222222e-03  4.55000000e-02 -3.33705221e+00
 0.00333333  0.06       -3.08307208
 0.00444444  0.0735     -2.97210562
 0.00555556  0.086      -2.82416065
 0.00666667  0.095      -2.7575874 
 0.00777778  0.105      -2.68321078
 0.00888889  0.112      -2.61967529
 0.01        0.122      -2.54481742
 0.01111111  0.1275     -2.47780149
 0.01111111  0.1275     -2.47780149
 0.02222222  0.195      -2.04135613
 0.03333333  0.248      -1.8084926 
 0.04444444  0.286      -1.62302486
 0.05555556  0.3205     -1.46935012
 0.06666667  0.357      -1.33657068
 0.07777778  0.3925     -1.19684759
 0.08888889  0.4175     -1.08343753
 0.1         0.4465     -0.99089755
 0.11111111  0.469      -0.90573491


==> Data/Genome_1000/Median_N_Parents13.dat <==
1.11111111e-04 0.00000000e+00 1.05723759e+01
2.22222222e-04 0.00000000e+00 1.27676704e+01
3.33333333e-04 5.00000000e-04 1.39783665e+01
4.44444444e-04 1.00000000e-03 1.49978652e+01
5.55555556e-04 1.00000000e-03 1.54527845e+01
6.66666667e-04 1.00000000e-03 1.61081537e+01
7.77777778e-04 1.00000000e-03 1.63079444e+01
8.88888889e-04 1.00000000e-03 1.69107362e+01
1.00000000e-03 2.00000000e-03 1.72056045e+01
1.11111111e-03 2.00000000e-03 1.75418612e+01
1.11111111e-03 2.00000000e-03 1.75418612e+01
2.22222222e-03 3.50000000e-03 1.94521856e+01
3.33333333e-03 5.00000000e-03 2.09502920e+01
4.44444444e-03 7.00000000e-03 2.19007063e+01
5.55555556e-03 9.00000000e-03 2.26842022e+01
6.66666667e-03 1.15000000e-02 2.32581996e+01
7.77777778e-03 1.30000000e-02 2.37693879e+01
8.88888889e-03 1.40000000e-02 2.41543318e+01
1.00000000e-02 1.60000000e-02 2.45491229e+01
1.11111111e-02 1.70000000e-02 2.49857418e+01
1.11111111e-02 1.70000000e-02 2.49857418e+01
2.22222222e-02 3.40000000e-02 2.75101905e+01
 0.03333333  0.049      29.21102393
 0.04444444  0.0645     30.45369191
 0.05555556  0.079      31.44779923
 0.06666667  0.094      32.31725813
 0.07777778  0.1075     33.07377563
 0.08888889  0.1205     33.72627243
 0.1         0.134      34.34603508
 0.11111111  0.1465     34.91177221


==> Data/Genome_1000/Median_N_Parents2.dat <==
 1.11111111e-04  1.10000000e-02 -5.27739872e+00
 2.22222222e-04  2.00000000e-02 -4.90922495e+00
 3.33333333e-04  2.80000000e-02 -4.68753617e+00
 4.44444444e-04  3.20000000e-02 -4.50308737e+00
 5.55555556e-04  3.50000000e-02 -4.43604203e+00
 6.66666667e-04  3.80000000e-02 -4.39562870e+00
 7.77777778e-04  4.25000000e-02 -4.27946154e+00
 8.88888889e-04  4.50000000e-02 -4.17293450e+00
 1.00000000e-03  5.20000000e-02 -4.10860322e+00
 1.11111111e-03  5.35000000e-02 -4.05562282e+00
 1.11111111e-03  5.35000000e-02 -4.05562282e+00
 2.22222222e-03  8.30000000e-02 -3.64222322e+00
 3.33333333e-03  1.07500000e-01 -3.35597585e+00
 0.00444444  0.129      -3.18228732
 0.00555556  0.144      -3.06405874
 0.00666667  0.158      -2.94904897
 0.00777778  0.172      -2.86569795
 0.00888889  0.1865     -2.75307757
 0.01        0.1985     -2.66959084
 0.01111111  0.2105     -2.608411  
 0.01111111  0.2105     -2.608411  
 0.02222222  0.2995     -2.12743893
 0.03333333  0.359      -1.83160755
 0.04444444  0.4095     -1.59486146
 0.05555556  0.45       -1.40429723
 0.06666667  0.487      -1.24378781
 0.07777778  0.5225     -1.11507681
 0.08888889  0.5475     -0.99850957
 0.1         0.5785     -0.87706649
 0.11111111  0.5985     -0.77487419


==> Data/Genome_1000/Median_N_Parents3.dat <==
 1.11111111e-04  2.65000000e-02 -6.12282516e+00
 2.22222222e-04  4.45000000e-02 -5.50143863e+00
 3.33333333e-04  5.40000000e-02 -5.23217645e+00
 4.44444444e-04  6.45000000e-02 -5.00458963e+00
 5.55555556e-04  7.60000000e-02 -4.84960209e+00
 6.66666667e-04  8.25000000e-02 -4.79251729e+00
 7.77777778e-04  8.75000000e-02 -4.63815150e+00
 8.88888889e-04  9.75000000e-02 -4.56819404e+00
 1.0000000e-03  1.0700000e-01 -4.4782879e+00
 1.11111111e-03  1.15000000e-01 -4.35266921e+00
 1.11111111e-03  1.15000000e-01 -4.35266921e+00
 2.22222222e-03  1.60500000e-01 -3.87967104e+00
 3.33333333e-03  1.99500000e-01 -3.56921825e+00
 0.00444444  0.2245     -3.34868943
 0.00555556  0.2455     -3.19183762
 0.00666667  0.272      -3.02459107
 0.00777778  0.289      -2.90312395
 0.00888889  0.305      -2.79034643
 0.01        0.322      -2.70206546
 0.01111111  0.3365     -2.62177   
 0.01111111  0.3365     -2.62177   
 0.02222222  0.4425     -2.0390158 
 0.03333333  0.509      -1.67475404
 0.04444444  0.5645     -1.40470856
 0.05555556  0.608      -1.17254403
 0.06666667  0.6455     -0.97458849
 0.07777778  0.675      -0.80583656
 0.08888889  0.6985     -0.67054577
 0.1         0.72       -0.53463676
 0.11111111  0.741      -0.42251529


==> Data/Genome_1000/Random/Mean_N_Parents1.dat <==
 1.11111111e-04  4.10000000e-03 -6.36418450e+00
 2.22222222e-04  6.82000000e-03 -5.90489221e+00
 3.33333333e-04  8.78000000e-03 -5.71948008e+00
 4.44444444e-04  1.09800000e-02 -5.56520493e+00
 5.55555556e-04  1.33200000e-02 -5.44648870e+00
 6.66666667e-04  1.46400000e-02 -5.36939548e+00
 7.77777778e-04  1.63400000e-02 -5.28867815e+00
 8.88888889e-04  1.78600000e-02 -5.20991102e+00
 1.00000000e-03  1.92200000e-02 -5.14224142e+00
 1.11111111e-03  2.05000000e-02 -5.07890674e+00
 1.11111111e-03  2.05000000e-02 -5.07890674e+00
 2.22222222e-03  3.23600000e-02 -4.67467309e+00
 3.33333333e-03  4.35000000e-02 -4.41697680e+00
 0.00444444  0.05318    -4.23504797
 0.00555556  0.0616     -4.08731088
 0.00666667  0.06954    -3.95825215
 0.00777778  0.07638    -3.84709686
 0.00888889  0.08452    -3.74538727
 0.01        0.09124    -3.65588937
 0.01111111  0.09716    -3.57510059
 0.01111111  0.09716    -3.57510059
 0.02222222  0.15188    -3.00602328
 0.03333333  0.1956     -2.66634919
 0.04444444  0.233      -2.41292289
 0.05555556  0.26594    -2.20857683
 0.06666667  0.295      -2.03045449
 0.07777778  0.32164    -1.87604779
 0.08888889  0.34688    -1.73839603
 0.1         0.37064    -1.61326658
 0.11111111  0.39422    -1.49324506


==> Data/Genome_1000/Random/Mean_N_Parents2.dat <==
 1.11111111e-04  6.08000000e-03 -6.20903010e+00
 2.22222222e-04  1.08800000e-02 -5.77458029e+00
 3.33333333e-04  1.44600000e-02 -5.50947744e+00
 4.44444444e-04  1.68000000e-02 -5.36463188e+00
 5.55555556e-04  1.88200000e-02 -5.27351369e+00
 6.66666667e-04  2.12800000e-02 -5.16480581e+00
 7.77777778e-04  2.37800000e-02 -5.08074340e+00
 8.88888889e-04  2.66800000e-02 -4.98598984e+00
 1.00000000e-03  2.85600000e-02 -4.91357741e+00
 1.11111111e-03  3.04000000e-02 -4.85356835e+00
 1.11111111e-03  3.04000000e-02 -4.85356835e+00
 2.22222222e-03  4.82000000e-02 -4.42693782e+00
 3.33333333e-03  6.24000000e-02 -4.17424489e+00
 0.00444444  0.07394    -4.00178884
 0.00555556  0.08394    -3.85431887
 0.00666667  0.09396    -3.7323065 
 0.00777778  0.1032     -3.62381868
 0.00888889  0.11202    -3.52525333
 0.01        0.1203     -3.43820633
 0.01111111  0.12872    -3.36050556
 0.01111111  0.12872    -3.36050556
 0.02222222  0.19504    -2.81204473
 0.03333333  0.24418    -2.47339657
 0.04444444  0.28656    -2.22132115
 0.05555556  0.32434    -2.00797128
 0.06666667  0.3576     -1.83235122
 0.07777778  0.38918    -1.67585559
 0.08888889  0.41658    -1.53796325
 0.1         0.44244    -1.41070509
 0.11111111  0.46516    -1.29395272


==> Data/Genome_1000/Random/Mean_N_Parents3.dat <==
 1.11111111e-04  1.48200000e-02 -7.22174044e+00
 2.22222222e-04  2.80200000e-02 -6.54263038e+00
 3.33333333e-04  3.61200000e-02 -6.24949458e+00
 4.44444444e-04  4.28600000e-02 -6.04170700e+00
 5.55555556e-04  4.86600000e-02 -5.88291444e+00
 6.66666667e-04  5.41600000e-02 -5.75219283e+00
 7.77777778e-04  6.00000000e-02 -5.62691306e+00
 8.88888889e-04  6.48800000e-02 -5.51785892e+00
 1.00000000e-03  7.00800000e-02 -5.42624093e+00
 1.11111111e-03  7.35800000e-02 -5.35941144e+00
 1.11111111e-03  7.35800000e-02 -5.35941144e+00
 2.22222222e-03  1.12720000e-01 -4.79381024e+00
 3.33333333e-03  1.36860000e-01 -4.49292362e+00
 0.00444444  0.15984    -4.26335228
 0.00555556  0.18098    -4.06864799
 0.00666667  0.19888    -3.91400046
 0.00777778  0.21576    -3.79114347
 0.00888889  0.22988    -3.67418758
 0.01        0.24264    -3.57096484
 0.01111111  0.25468    -3.47837706
 0.01111111  0.25468    -3.47837706
 0.02222222  0.35164    -2.82345673
 0.03333333  0.41892    -2.40256861
 0.04444444  0.47186    -2.08220856
 0.05555556  0.51382    -1.83048985
 0.06666667  0.55344    -1.61437256
 0.07777778  0.58482    -1.42441785
 0.08888889  0.6121     -1.2580717 
 0.1        0.63728   -1.1053555
 0.11111111  0.66036    -0.96111942


==> Data/Genome_1000/Random/Median_N_Parents1.dat <==
 1.11111111e-04  4.00000000e-03 -5.64916276e+00
 2.22222222e-04  6.00000000e-03 -5.02767525e+00
 3.33333333e-04  7.50000000e-03 -4.99198209e+00
 4.44444444e-04  9.50000000e-03 -4.81209287e+00
 5.55555556e-04  1.25000000e-02 -4.61509007e+00
 6.66666667e-04  1.40000000e-02 -4.53667902e+00
 7.77777778e-04  1.55000000e-02 -4.49300437e+00
 8.88888889e-04  1.70000000e-02 -4.42709073e+00
 1.00000000e-03  1.70000000e-02 -4.40321381e+00
 1.11111111e-03  1.85000000e-02 -4.38923927e+00
 1.11111111e-03  1.85000000e-02 -4.38923927e+00
 2.22222222e-03  3.05000000e-02 -3.94533877e+00
 3.33333333e-03  4.65000000e-02 -3.73433589e+00
 0.00444444  0.0595     -3.57395542
 0.00555556  0.068      -3.42321886
 0.00666667  0.0735     -3.32123478
 0.00777778  0.083      -3.21107006
 0.00888889  0.0905     -3.12567473
 0.01        0.1005     -3.03762419
 0.01111111  0.1055     -2.96780318
 0.01111111  0.1055     -2.96780318
 0.02222222  0.169      -2.52271021
 0.03333333  0.206      -2.21702146
 0.04444444  0.253      -1.99947832
 0.05555556  0.284      -1.8281578 
 0.06666667  0.318      -1.66256554
 0.07777778  0.346      -1.5311496 
 0.08888889  0.37       -1.40543736
 0.1         0.3985     -1.29342655
 0.11111111  0.425      -1.19208658


==> Data/Genome_1000/Random/Median_N_Parents2.dat <==
 1.11111111e-04  5.00000000e-03 -5.83308120e+00
 2.22222222e-04  8.00000000e-03 -5.50610055e+00
 3.33333333e-04  1.35000000e-02 -5.15775661e+00
 4.44444444e-04  1.45000000e-02 -4.98490597e+00
 5.55555556e-04  1.80000000e-02 -4.83753453e+00
 6.66666667e-04  2.05000000e-02 -4.75692153e+00
 7.77777778e-04  2.30000000e-02 -4.69122037e+00
 8.88888889e-04  2.55000000e-02 -4.55742158e+00
 1.00000000e-03  2.75000000e-02 -4.48592725e+00
 1.11111111e-03  3.05000000e-02 -4.44760780e+00
 1.11111111e-03  3.05000000e-02 -4.44760780e+00
 2.22222222e-03  4.65000000e-02 -4.06338535e+00
 3.33333333e-03  6.20000000e-02 -3.79119478e+00
 0.00444444  0.0735     -3.65031075
 0.00555556  0.086      -3.44667768
 0.00666667  0.0945     -3.35427389
 0.00777778  0.1035     -3.25134916
 0.00888889  0.113      -3.16704553
 0.01        0.122      -3.07517544
 0.01111111  0.13       -3.0088429 
 0.01111111  0.13       -3.0088429 
 0.02222222  0.205      -2.49864072
 0.03333333  0.2525     -2.21947706
 0.04444444  0.298      -1.96348207
 0.05555556  0.34       -1.75889479
 0.06666667  0.3705     -1.60258141
 0.07777778  0.4065     -1.47067901
 0.08888889  0.429      -1.33398841
 0.1         0.459      -1.20962043
 0.11111111  0.4795     -1.09970694


==> Data/Genome_1000/Random/Median_N_Parents3.dat <==
 1.11111111e-04  1.30000000e-02 -7.06924356e+00
 2.22222222e-04  2.60000000e-02 -6.31025642e+00
 3.33333333e-04  3.00000000e-02 -6.01546527e+00
 4.44444444e-04  3.50000000e-02 -5.72648770e+00
 5.55555556e-04  4.20000000e-02 -5.65939575e+00
 6.66666667e-04  5.05000000e-02 -5.56447260e+00
 7.77777778e-04  5.70000000e-02 -5.33151879e+00
 8.88888889e-04  6.25000000e-02 -5.27146898e+00
 1.00000000e-03  6.40000000e-02 -5.11795728e+00
 1.11111111e-03  6.85000000e-02 -5.03549389e+00
 1.11111111e-03  6.85000000e-02 -5.03549389e+00
 2.22222222e-03  1.16500000e-01 -4.52749364e+00
 3.33333333e-03  1.44500000e-01 -4.23749374e+00
 0.00444444  0.168      -4.00976832
 0.00555556  0.1935     -3.78754636
 0.00666667  0.2145     -3.65898388
 0.00777778  0.235      -3.48719688
 0.00888889  0.254      -3.38500473
 0.01        0.263      -3.29486772
 0.01111111  0.2735     -3.2353388 
 0.01111111  0.2735     -3.2353388 
 0.02222222  0.3675     -2.60248766
 0.03333333  0.442      -2.15261251
 0.04444444  0.496      -1.8434568 
 0.05555556  0.5395     -1.59989425
 0.06666667  0.575      -1.41733125
 0.07777778  0.6015     -1.25490382
 0.08888889  0.63       -1.11481738
 0.1         0.6605     -0.97111064
 0.11111111  0.685      -0.8291313 


==> Data/Genome_1000/exact_theory_threshold0.dat <==
 1.11111111e-04  3.54789744e-03 -3.19231473e+00
 2.22222222e-04  5.99936882e-03 -3.01218145e+00
 3.33333333e-04  8.13208715e-03 -2.90293284e+00
 4.44444444e-04  1.00756038e-02 -2.82352050e+00
 5.55555556e-04  1.18868294e-02 -2.76076749e+00
 6.66666667e-04  1.35975167e-02 -2.70870691e+00
 7.77777778e-04  1.52277794e-02 -2.66411455e+00
 8.88888889e-04  1.67914233e-02 -2.62504514e+00
 1.00000000e-03  1.82984684e-02 -2.59023231e+00
 1.11111111e-03  1.97564921e-02 -2.55880436e+00
 1.11111111e-03  1.97564921e-02 -2.55880436e+00
 2.22222222e-03  3.25359933e-02 -2.34476324e+00
 0.00333333  0.0433515  -2.21305189
 0.00444444  0.05301489 -2.11629855
 0.00555556  0.06187963 -2.03918453
 0.00666667  0.0701413  -1.97473947
 0.00777778  0.07792334 -1.91917955
 0.00888889  0.08531002 -1.87021425
 0.01        0.09236225 -1.82634787
 0.01111111  0.09912594 -1.78654799
 0.01111111  0.09912594 -1.78654799
 0.02222222  0.15627764 -1.50987481
 0.03333333  0.20216453 -1.33391468
 0.04444444  0.24156158 -1.20128821
 0.05555556  0.27651737 -1.09321878
 0.06666667  0.30815533 -1.00108592
 0.07777778  0.33717733 -0.92017905
 0.08888889  0.36405946 -0.84762887
 0.1         0.38914369 -0.78155157
 0.11111111  0.41268624 -0.72064035


==> Data/Genome_1000/exact_theory_threshold1.dat <==
 1.11111111e-04  8.71757825e-03 -3.99057797e+00
 2.22222222e-04  1.40006913e-02 -3.75371813e+00
 3.33333333e-04  1.83980879e-02 -3.61006554e+00
 4.44444444e-04  2.22894643e-02 -3.50564512e+00
 5.55555556e-04  2.58361975e-02 -3.42313027e+00
 6.66666667e-04  2.91262811e-02 -3.35467507e+00
 7.77777778e-04  3.22144615e-02 -3.29603994e+00
 8.88888889e-04  3.51377612e-02 -3.24466700e+00
 1.0000000e-03  3.7922709e-02 -3.1988911e+00
 1.11111111e-03  4.05891441e-02 -3.15756604e+00
 1.11111111e-03  4.05891441e-02 -3.15756604e+00
 2.22222222e-03  6.30270800e-02 -2.87612028e+00
 0.00333333  0.08103585 -2.70293156
 0.00444444  0.09656351 -2.57570875
 0.00555556  0.11042518 -2.47431042
 0.00666667  0.12306003 -2.38957068
 0.00777778  0.13473908 -2.31651413
 0.00888889  0.14564412 -2.25212896
 0.01        0.15590451 -2.19444843
 0.01111111  0.16561644 -2.14211498
 0.01111111  0.16561644 -2.14211498
 0.02222222  0.24354007 -1.77831343
 0.03333333  0.30188029 -1.54694091
 0.04444444  0.34960994 -1.37254845
 0.05555556  0.39038938 -1.23044639
 0.06666667  0.42615515 -1.10929956
 0.07777778  0.45808292 -1.00291395
 0.08888889  0.48695116 -0.90751667
 0.1         0.51330739 -0.82063067
 0.11111111  0.53755428 -0.74053764


==> Data/Genome_1000/exact_theory_threshold2.dat <==
 1.11111111e-04  2.03132237e-02 -4.72082967e+00
 2.22222222e-04  3.09375961e-02 -4.42451180e+00
 3.33333333e-04  3.93788225e-02 -4.24479866e+00
 4.44444444e-04  4.66220247e-02 -4.11416597e+00
 5.55555556e-04  5.30714749e-02 -4.01093774e+00
 6.66666667e-04  5.89423144e-02 -3.92529849e+00
 7.77777778e-04  6.43658757e-02 -3.85194440e+00
 8.88888889e-04  6.94295866e-02 -3.78767551e+00
 1.00000000e-03  7.41952556e-02 -3.73040866e+00
 1.11111111e-03  7.87085612e-02 -3.67870992e+00
 1.11111111e-03  7.87085612e-02 -3.67870992e+00
 2.22222222e-03  1.15114176e-01 -3.32661392e+00
 0.00333333  0.14274684 -3.10994974
 0.00444444  0.16569793 -2.95079123
 0.00555556  0.18560955 -2.82393926
 0.00666667  0.2033409  -2.71792762
 0.00777778  0.21941006 -2.62653197
 0.00888889  0.23415797 -2.54598443
 0.01        0.2478233  -2.47382458
 0.01111111  0.26058089 -2.40835407
 0.01111111  0.26058089 -2.40835407
 0.02222222  0.35759959 -1.9532288 
 0.03333333  0.42507687 -1.66377571
 0.04444444  0.47755308 -1.44560618
 0.05555556  0.52064546 -1.26783278
 0.06666667  0.55721284 -1.11627493
 0.07777778  0.58893776 -0.98318375
 0.08888889  0.61690551 -0.86383925
 0.1         0.6418622  -0.75514259
 0.11111111  0.66434546 -0.65494411


==> Data/Genome_1000/exact_theory_threshold3.dat <==
 1.11111111e-04  5.33578953e-02 -5.51549628e+00
 2.22222222e-04  7.59290730e-02 -5.14096632e+00
 3.33333333e-04  9.27929929e-02 -4.91381851e+00
 4.44444444e-04  1.06687601e-01 -4.74870577e+00
 5.55555556e-04  1.18685213e-01 -4.61823080e+00
 6.66666667e-04  1.29338346e-01 -4.50998736e+00
 7.77777778e-04  1.38975882e-01 -4.41727171e+00
 8.88888889e-04  1.47812235e-01 -4.33603926e+00
 1.00000000e-03  1.55996304e-01 -4.26365703e+00
 1.11111111e-03  1.63636414e-01 -4.19831259e+00
 1.11111111e-03  1.63636414e-01 -4.19831259e+00
 2.22222222e-03  2.21962913e-01 -3.75328204e+00
 3.33333333e-03  2.63083043e-01 -3.47943009e+00
 0.00444444  0.29559374 -3.27826223
 0.00555556  0.32275739 -3.11792813
 0.00666667  0.34621595 -2.98393508
 0.00777778  0.36692939 -2.86841585
 0.00888889  0.38551353 -2.76660807
 0.01        0.40239013 -2.67540186
 0.01111111  0.41786223 -2.59265064
 0.01111111  0.41786223 -2.59265064
 0.02222222  0.52762766 -2.0173966 
 0.03333333  0.59687548 -1.65154337
 0.04444444  0.64724545 -1.37578874
 0.05555556  0.68650357 -1.15109265
 0.06666667  0.71840055 -0.95953162
 0.07777778  0.74505323 -0.79131148
 0.08888889  0.76777948 -0.64046641
 0.1         0.78745766 -0.50307963
 0.11111111  0.80470342 -0.3764341 


==> Data/Genome_1000/theory-empirical-difference-1-3.dat <==
1.11E-04	9.00E-04	3.55E-03	0.0026478974	2.78E-02	5.34E-02	0.0255178953
2.22E-04	2.08E-03	6.00E-03	0.0039193688	4.51E-02	7.59E-02	0.030869073
3.33E-04	3.12E-03	8.13E-03	0.0050120872	5.65E-02	9.28E-02	0.0362529929
4.44E-04	3.70E-03	1.01E-02	0.0063756038	6.52E-02	1.07E-01	0.041507601
5.56E-04	4.74E-03	1.19E-02	0.0071468294	7.48E-02	1.19E-01	0.043885213
6.67E-04	5.74E-03	1.36E-02	0.0078575167	8.19E-02	1.29E-01	0.047458346
7.78E-04	6.54E-03	1.52E-02	0.0086877794	8.96E-02	1.39E-01	0.049415882
8.89E-04	7.24E-03	1.68E-02	0.0095514233	9.86E-02	1.48E-01	0.049172235
1.00E-03	8.02E-03	1.83E-02	0.0102784684	1.06E-01	1.56E-01	0.049616304
1.11E-03	8.56E-03	1.98E-02	0.0111964921	1.14E-01	1.64E-01	0.049236414
1.11E-03	8.56E-03	1.98E-02	0.0111964921	1.14E-01	1.64E-01	0.049236414
2.22E-03	1.46E-02	3.25E-02	0.0179159933	1.59E-01	2.22E-01	0.063142913
3.33E-03	1.98E-02	0.0433515	0.0235315	1.94E-01	2.63E-01	0.069263043
0.00444444	0.02406	0.05301489	0.02895489	0.2224	2.96E-01	0.07319374
0.00555556	0.02864	0.06187963	0.03323963	0.24558	3.23E-01	0.07717739
0.00666667	0.03308	0.0701413	0.0370613	0.26822	0.34621595	0.07799595
0.00777778	0.03724	0.07792334	0.04068334	0.28672	0.36692939	0.08020939
0.00888889	0.04126	0.08531002	0.04405002	0.30286	0.38551353	0.08265353
0.01	0.04518	0.09236225	0.04718225	0.3194	0.40239013	0.08299013
0.01111111	0.04866	0.09912594	0.05046594	0.33274	0.41786223	0.08512223
0.01111111	0.04866	0.09912594	0.05046594	0.33274	0.41786223	0.08512223
0.02222222	0.08474	0.15627764	0.07153764	0.43524	0.52762766	0.09238766
0.03333333	0.11558	0.20216453	0.08658453	0.50466	0.59687548	0.09221548
0.04444444	0.14314	0.24156158	0.09842158	0.55738	0.64724545	0.08986545
0.05555556	0.16924	0.27651737	0.10727737	0.60164	0.68650357	0.08486357
0.06666667	0.19146	0.30815533	0.11669533	0.63636	0.71840055	0.08204055
0.07777778	0.21326	0.33717733	0.12391733	0.66692	0.74505323	0.07813323
0.08888889	0.23444	0.36405946	0.12961946	0.69182	0.76777948	0.07595948
0.1	0.25436	0.38914369	0.13478369	0.7153	0.78745766	0.07215766
0.11111111	0.27414	0.41268624	0.13854624	0.73478	0.80470342	0.06992342


==> Data/Genome_1000/theory_threshold0.dat <==
 1.11111111e-04  2.57190098e-03 -2.90250669e+00
 2.22222222e-04  4.42552602e-03 -2.74139059e+00
 3.33333333e-04  6.06215155e-03 -2.64367566e+00
 4.44444444e-04  7.56831806e-03 -2.57264711e+00
 5.55555556e-04  8.98246158e-03 -2.51651910e+00
 6.66666667e-04  1.03261918e-02 -2.46995471e+00
 7.77777778e-04  1.16132793e-02 -2.43007009e+00
 8.88888889e-04  1.28532235e-02 -2.39512534e+00
 1.00000000e-03  1.40529477e-02 -2.36398780e+00
 1.11111111e-03  1.52177074e-02 -2.33587779e+00
 1.11111111e-03  1.52177074e-02 -2.33587779e+00
 0.00222222  0.02556804 -2.1444336 
 0.00333333  0.03448435 -2.02662738
 0.00444444  0.04254641 -1.94008856
 0.00555556  0.05000993 -1.87111569
 0.00666667  0.05701768 -1.81347427
 0.00777778  0.06366044 -1.76377997
 0.00888889  0.07000053 -1.71998407
 0.01        0.07608326 -1.68074879
 0.01111111  0.08194291 -1.6451507 
 0.01111111  0.08194291 -1.6451507 
 0.02222222  0.13232933 -1.39768668
 0.03333333  0.17374026 -1.24030316
 0.04444444  0.20987328 -1.12167844
 0.05555556  0.24234114 -1.0250182 
 0.06666667  0.27203871 -0.94261206
 0.07777778  0.29953031 -0.87024676
 0.08888889  0.32520176 -0.80535591
 0.1         0.34933207 -0.74625457
 0.11111111  0.37213154 -0.69177392


==> Data/Genome_1000/theory_threshold1.dat <==
 1.11111111e-04  5.93106417e-03 -3.65091375e+00
 2.22222222e-04  9.74337424e-03 -3.43905987e+00
 3.33333333e-04  1.29790647e-02 -3.31057309e+00
 4.44444444e-04  1.58797204e-02 -3.21717662e+00
 5.55555556e-04  1.85495304e-02 -3.14337310e+00
 6.66666667e-04  2.10458855e-02 -3.08214491e+00
 7.77777778e-04  2.34047766e-02 -3.02970005e+00
 8.88888889e-04  2.56507038e-02 -2.98375069e+00
 1.00000000e-03  2.78013219e-02 -2.94280749e+00
 1.11111111e-03  2.98698992e-02 -2.90584523e+00
 1.11111111e-03  2.98698992e-02 -2.90584523e+00
 2.22222222e-03  4.75915963e-02 -2.65411249e+00
 0.00333333  0.06215192 -2.49920779
 0.00444444  0.07490494 -2.38541625
 0.00555556  0.08642718 -2.29472283
 0.00666667  0.09703302 -2.2189293 
 0.00777778  0.10691838 -2.15358554
 0.00888889  0.11621571 -2.09599769
 0.01        0.12501992 -2.04440665
 0.01111111  0.13340199 -1.99759819
 0.01111111  0.13340199 -1.99759819
 0.02222222  0.2022026  -1.67220419
 0.03333333  0.25532708 -1.46525832
 0.04444444  0.29972452 -1.30927696
 0.05555556  0.33829402 -1.18217701
 0.06666667  0.37259406 -1.07382   
 0.07777778  0.40358295 -0.97866582
 0.08888889  0.43190209 -0.89333989
 0.1         0.45800686 -0.81562669
 0.11111111  0.48223494 -0.7439893 


==> Data/Genome_1000/theory_threshold2.dat <==
 1.11111111e-04  1.31758602e-02 -4.35019841e+00
 2.22222222e-04  2.06325951e-02 -4.08516365e+00
 3.33333333e-04  2.67040216e-02 -3.92442333e+00
 4.44444444e-04  3.19989442e-02 -3.80758190e+00
 5.55555556e-04  3.67718660e-02 -3.71525177e+00
 6.66666667e-04  4.11599733e-02 -3.63865369e+00
 7.77777778e-04  4.52478546e-02 -3.57304380e+00
 8.88888889e-04  4.90922893e-02 -3.51555995e+00
 1.00000000e-03  5.27337047e-02 -3.46433893e+00
 1.11111111e-03  5.62021649e-02 -3.41809817e+00
 1.11111111e-03  5.62021649e-02 -3.41809817e+00
 2.22222222e-03  8.48082188e-02 -3.10317393e+00
 0.00333333  0.10716884 -2.9093836 
 0.00444444  0.12611025 -2.7670279 
 0.00555556  0.14279215 -2.65356805
 0.00666667  0.15783069 -2.55874836
 0.00777778  0.17160199 -2.4770016 
 0.00888889  0.18435608 -2.40495769
 0.01        0.1962695  -2.34041596
 0.01111111  0.20747261 -2.28185735
 0.01111111  0.20747261 -2.28185735
 0.02222222  0.29509908 -1.87478094
 0.03333333  0.35845606 -1.61588623
 0.04444444  0.40906054 -1.42074947
 0.05555556  0.45149194 -1.2617441 
 0.06666667  0.48812923 -1.12618664
 0.07777778  0.52039576 -1.00714627
 0.08888889  0.54922243 -0.9004013 
 0.1         0.57525703 -0.80318005
 0.11111111  0.59897139 -0.71355981


==> Data/Genome_1000/theory_threshold3.dat <==
 1.11111111e-04  3.34282610e-02 -5.13731422e+00
 2.22222222e-04  4.92159190e-02 -4.80232444e+00
 3.33333333e-04  6.13844048e-02 -4.59915726e+00
 4.44444444e-04  7.16184102e-02 -4.45147594e+00
 5.55555556e-04  8.05935663e-02 -4.33477558e+00
 6.66666667e-04  8.86637424e-02 -4.23795970e+00
 7.77777778e-04  9.60422856e-02 -4.15503230e+00
 8.88888889e-04  1.02869766e-01 -4.08237579e+00
 1.00000000e-03  1.09244688e-01 -4.01763515e+00
 1.11111111e-03  1.15239290e-01 -3.95918931e+00
 1.11111111e-03  1.15239290e-01 -3.95918931e+00
 2.22222222e-03  1.62290951e-01 -3.56114189e+00
 0.00333333  0.19672583 -3.31620126
 0.00444444  0.22463843 -3.13627125
 0.00555556  0.24840829 -2.99286407
 0.00666667  0.26925686 -2.87301704
 0.00777778  0.28790953 -2.76969351
 0.00888889  0.3048377  -2.67863386
 0.01        0.32036783 -2.59705655
 0.01111111  0.33473679 -2.5230416 
 0.01111111  0.33473679 -2.5230416 
 0.02222222  0.44030443 -2.00851875
 0.03333333  0.5102767  -1.68128967
 0.04444444  0.56292493 -1.43464723
 0.05555556  0.60505699 -1.23367294
 0.06666667  0.64004964 -1.06233555
 0.07777778  0.66984976 -0.91187488
 0.08888889  0.69569147 -0.77695494
 0.1         0.71841041 -0.65407247
 0.11111111  0.73860058 -0.54079727


==> Data/Genome_5000/Mean_N_Parents0.dat <==
 6.68002672e-04  1.91800000e-02 -2.88747176e+01
 1.33600534e-03  2.82000000e-02 -2.81251711e+01
 2.00400802e-03  3.87400000e-02 -2.75871378e+01
 2.67201069e-03  4.63800000e-02 -2.72230201e+01
 3.34001336e-03  5.34400000e-02 -2.69408316e+01
 4.00801603e-03  5.92400000e-02 -2.66934167e+01
 4.67601870e-03  6.38800000e-02 -2.64897294e+01
 5.34402138e-03  6.98800000e-02 -2.63169925e+01
 6.01202405e-03  7.33600000e-02 -2.61858745e+01
 6.68002672e-03  7.71400000e-02 -2.60605585e+01
 6.68002672e-03  7.71400000e-02 -2.60605585e+01
 1.33600534e-02  1.10420000e-01 -2.51218160e+01
 2.00400802e-02  1.37220000e-01 -2.44816933e+01
  0.02672011   0.15748    -24.02477255
  0.03340013   0.17478    -23.63708863
  0.04008016   0.19076    -23.27974123
  0.04676019   0.20416    -22.98568029
  0.05344021   0.21508    -22.72889305
  0.06012024   0.2249     -22.48457277
  0.06680027   0.23382    -22.2579632 
  0.06680027   0.23382    -22.2579632 
  0.13360053   0.29536    -20.3578427 
  0.2004008    0.33704    -18.37048078
 0.26720107  0.48696    -1.50129323
0.33400134 0.62352    0.57630687
0.4008016  0.68868    1.68564584
0.46760187 0.72872    2.59962441
0.53440214 0.75746    3.48798101
0.6012024  0.77776    4.41069207
0.66800267 0.79454    5.59695938


==> Data/Genome_5000/Mean_N_Parents1.dat <==
 6.68002672e-04  7.33800000e-02 -1.07225298e+01
 1.33600534e-03  1.06780000e-01 -9.57761820e+00
 2.00400802e-03  1.34700000e-01 -9.00549058e+00
 2.67201069e-03  1.57360000e-01 -8.59564495e+00
 3.34001336e-03  1.79720000e-01 -8.24246280e+00
 4.00801603e-03  1.93560000e-01 -8.03723322e+00
 4.67601870e-03  2.08280000e-01 -7.80631185e+00
 5.34402138e-03  2.19700000e-01 -7.64045337e+00
 6.01202405e-03  2.27160000e-01 -7.53535427e+00
 6.68002672e-03  2.39240000e-01 -7.38155252e+00
 6.68002672e-03  2.39240000e-01 -7.38155252e+00
 0.01336005  0.3078     -6.51816258
 0.02004008  0.34956    -5.99848933
 0.02672011  0.38166    -5.59421842
 0.03340013  0.40692    -5.26974164
 0.04008016  0.42776    -4.98459603
 0.04676019  0.4451     -4.74066078
 0.05344021  0.45998    -4.53424063
 0.06012024  0.47424    -4.33061605
 0.06680027  0.48708    -4.14361629
 0.06680027  0.48708    -4.14361629
 0.13360053  0.58266    -2.62558262
 0.2004008   0.65096    -1.26764966
0.26720107 0.7917     1.50274978
0.33400134 0.84086    2.58545289
0.4008016  0.86568    3.35814762
0.46760187 0.88276    4.03770698
0.53440214 0.89728    4.7290982 
0.6012024  0.91008    5.44152897
0.66800267 0.924      6.29326523


==> Data/Genome_5000/Mean_N_Parents2.dat <==
 6.68002672e-04  1.99500000e-01 -7.84311881e+00
 1.33600534e-03  2.72660000e-01 -6.58181310e+00
 2.00400802e-03  3.29360000e-01 -5.80469573e+00
 2.67201069e-03  3.64980000e-01 -5.36582580e+00
 3.34001336e-03  3.96700000e-01 -4.95623051e+00
 4.00801603e-03  4.17720000e-01 -4.66175406e+00
 0.00467602  0.4339     -4.44573253
 0.00534402  0.44926    -4.25420514
 0.00601202  0.4654     -4.06830194
 0.00668003  0.47594    -3.93710098
 0.00668003  0.47594    -3.93710098
 0.01336005  0.56418    -2.81027989
 0.02004008  0.6139     -2.15496848
 0.02672011  0.64848    -1.64650477
 0.03340013  0.67434    -1.24651242
 0.04008016  0.69698    -0.91235357
 0.04676019  0.7148     -0.63419194
 0.05344021  0.72982    -0.37110586
 0.06012024  0.7435     -0.13586132
0.06680027 0.75576    0.09388132
0.06680027 0.75576    0.09388132
0.13360053 0.83514    1.72992313
0.2004008  0.89114    3.11003122
0.26720107 0.92678    4.37376729
0.33400134 0.94684    5.34782927
0.4008016  0.961      6.16943339
0.46760187 0.97098    6.94330754
0.53440214 0.97904    7.71656098
0.6012024  0.98612    8.50587907
0.66800267 0.99242    9.41889171


==> Data/Genome_5000/Mean_N_Parents3.dat <==
 6.68002672e-04  4.99320000e-01 -4.98730290e+00
 1.33600534e-03  6.36660000e-01 -3.12730720e+00
 2.00400802e-03  6.92540000e-01 -2.37353200e+00
 0.00267201  0.73644    -1.72137812
 0.00334001  0.77274    -1.17866004
 0.00400802  0.793      -0.81730755
 0.00467602  0.8136     -0.43171388
 0.00534402  0.8254     -0.17366533
0.00601202 0.8378     0.06056053
0.00668003 0.84706    0.26884529
0.00668003 0.84706    0.26884529
0.01336005 0.8932     1.45729807
0.02004008 0.91682    2.24398603
0.02672011 0.93006    2.80784824
0.03340013 0.93858    3.23667019
0.04008016 0.94592    3.62077093
0.04676019 0.95102    3.94647141
0.05344021 0.95572    4.21949794
0.06012024 0.95874    4.47527307
0.06680027 0.9613     4.70186392
0.06680027 0.9613     4.70186392
0.13360053 0.97898    6.47604932
0.2004008  0.98668    7.73919275
0.26720107 0.9918     8.77398885
0.33400134 0.99442    9.67000234
 0.4008016   0.99628    10.48094798
 0.46760187  0.99738    11.25204068
 0.53440214  0.99844    12.02158072
 0.6012024   0.99916    12.83729183
 0.66800267  0.99976    13.76484246


==> Data/Genome_5000/Median_N_Parents0.dat <==
 6.68002672e-04  1.80000000e-02 -2.48503607e+01
 1.33600534e-03  2.50000000e-02 -2.39916045e+01
 2.00400802e-03  3.45000000e-02 -2.38237603e+01
 2.67201069e-03  4.05000000e-02 -2.35700372e+01
 3.34001336e-03  5.15000000e-02 -2.31753747e+01
 4.00801603e-03  6.05000000e-02 -2.28258235e+01
 4.6760187e-03  6.4500000e-02 -2.2737850e+01
 5.34402138e-03  7.00000000e-02 -2.25300167e+01
 6.01202405e-03  7.45000000e-02 -2.25145651e+01
 6.68002672e-03  7.70000000e-02 -2.24233457e+01
 6.68002672e-03  7.70000000e-02 -2.24233457e+01
 1.33600534e-02  1.09500000e-01 -2.14562600e+01
 2.00400802e-02  1.36000000e-01 -2.10265256e+01
  0.02672011   0.153      -20.59206448
  0.03340013   0.1635     -20.18489142
  0.04008016   0.178      -19.96160243
  0.04676019   0.1855     -19.6807257 
  0.05344021   0.193      -19.46699399
  0.06012024   0.1995     -19.19626636
  0.06680027   0.209      -18.98170552
  0.06680027   0.209      -18.98170552
  0.13360053   0.246      -17.27295631
  0.2004008    0.2645     -15.37480197
 0.26720107  0.463      -1.59744478
0.33400134 0.605      0.49088992
0.4008016  0.6675     1.61513222
0.46760187 0.7065     2.48478369
0.53440214 0.73       3.28615155
0.6012024 0.75      4.2747029
0.66800267 0.759      5.49445975


==> Data/Genome_5000/Median_N_Parents1.dat <==
 6.68002672e-04  6.65000000e-02 -8.90379032e+00
 1.33600534e-03  1.13500000e-01 -7.92453031e+00
 2.00400802e-03  1.39500000e-01 -7.32114997e+00
 2.67201069e-03  1.63000000e-01 -6.83044437e+00
 3.34001336e-03  1.77000000e-01 -6.69488984e+00
 4.00801603e-03  1.86500000e-01 -6.61245992e+00
 4.67601870e-03  1.90000000e-01 -6.23873142e+00
 5.34402138e-03  2.02000000e-01 -6.11341473e+00
 0.00601202  0.203      -6.00862237
 0.00668003  0.2125     -5.76655022
 0.00668003  0.2125     -5.76655022
 0.01336005  0.243      -5.17858219
 0.02004008  0.2735     -4.53073118
 0.02672011  0.32       -3.97828097
 0.03340013  0.343      -3.64712998
 0.04008016  0.3685     -3.2417605 
 0.04676019  0.391      -2.96024059
 0.05344021  0.407      -2.76332264
 0.06012024  0.427      -2.56564686
 0.06680027  0.445      -2.40447164
 0.06680027  0.445      -2.40447164
 0.13360053  0.597      -0.83556799
0.2004008  0.7065     0.55158386
0.26720107 0.7715     1.54079796
0.33400134 0.828      2.54132016
0.4008016  0.867      3.35047115
0.46760187 0.9015     4.03989987
0.53440214 0.935      4.70095428
0.6012024  0.957      5.42315425
0.66800267 0.973      6.20483622


==> Data/Genome_5000/Median_N_Parents2.dat <==
 6.68002672e-04  1.84000000e-01 -7.61227727e+00
 1.33600534e-03  2.38000000e-01 -6.46136275e+00
 2.00400802e-03  2.73500000e-01 -5.99705039e+00
 2.67201069e-03  3.09500000e-01 -5.19395897e+00
 3.34001336e-03  3.41500000e-01 -4.85571593e+00
 4.00801603e-03  3.62000000e-01 -4.45862955e+00
 0.00467602  0.3735     -4.28681363
 0.00534402  0.4015     -3.9332842 
 0.00601202  0.415      -3.78328647
 0.00668003  0.4385     -3.5484899 
 0.00668003  0.4385     -3.5484899 
 0.01336005  0.5445     -2.39178999
 0.02004008  0.614      -1.83951534
 0.02672011  0.651      -1.37675323
 0.03340013  0.681      -0.99898205
 0.04008016  0.7185     -0.58756867
 0.04676019  0.733      -0.30643568
 0.05344021  0.754      -0.07046186
0.06012024 0.769      0.20182477
0.06680027 0.7845     0.49051581
0.06680027 0.7845     0.49051581
0.13360053 0.873      2.0694321 
0.2004008  0.93       3.41190796
0.26720107 0.962      4.44719748
0.33400134 0.973      5.29391725
0.4008016  0.9815     6.19260632
0.46760187 0.9895     6.95106808
0.53440214 0.994      7.75248751
0.6012024  0.996      8.55156473
0.66800267 0.998      9.3641219 


==> Data/Genome_5000/Median_N_Parents3.dat <==
 6.68002672e-04  5.38500000e-01 -3.97627953e+00
 1.33600534e-03  6.76500000e-01 -2.70476247e+00
 0.00200401  0.753      -1.60018032
 0.00267201  0.7925     -1.19937166
 0.00334001  0.8235     -0.57827349
 0.00400802  0.845      -0.21623825
0.00467602 0.8695     0.19559995
0.00534402 0.8815     0.37835283
0.00601202 0.8905     0.5255208 
0.00668003 0.901      0.81746267
0.00668003 0.901      0.81746267
0.01336005 0.9465     2.08456331
0.02004008 0.961      2.73344856
0.02672011 0.97       3.32447857
0.03340013 0.9765     3.6656517 
0.04008016 0.9805     4.10154836
0.04676019 0.9825     4.42437202
0.05344021 0.985      4.65642202
0.06012024 0.986      4.85938578
0.06680027 0.988      5.14001179
0.06680027 0.988      5.14001179
0.13360053 0.9945     6.76303746
0.2004008 0.997     7.8554833
0.26720107 0.998      8.79752453
0.33400134 0.999      9.64487789
 0.4008016   0.999      10.45306095
 0.46760187  0.9995     11.23836327
 0.53440214  1.         11.96892615
 0.6012024   1.         12.73799097
 0.66800267  1.         13.5409326 


==> Data/Genome_5000/exact_theory_threshold0.dat <==
 6.68002672e-04  1.65509548e-01 -4.67359945e+00
 1.33600534e-03  2.21516500e-01 -4.21524660e+00
 2.00400802e-03  2.60611224e-01 -3.93435303e+00
 2.67201069e-03  2.91344042e-01 -3.72863553e+00
 3.34001336e-03  3.16923053e-01 -3.56508488e+00
 0.00400802  0.3389517  -3.42869675
 0.00467602  0.35836157 -3.31133873
 0.00534402  0.3757477  -3.20809156
 0.00601202  0.39151607 -3.11574559
 0.00668003  0.40595741 -3.03208696
 0.00668003  0.40595741 -3.03208696
 0.01336005  0.50817194 -2.45419313
 0.02004008  0.57265833 -2.09047274
 0.02672011  0.61971087 -1.818622  
 0.03340013  0.65654518 -1.59874735
 0.04008016  0.68662679 -1.41257473
 0.04676019  0.71190376 -1.25013876
 0.05344021  0.73358547 -1.10537951
 0.06012024  0.7524763  -0.97432418
 0.06680027  0.76913905 -0.85422164
 0.06680027  0.76913905 -0.85422164
0.13360053 0.87003079 0.01901264
0.2004008  0.91862431 0.62127699
0.26720107 0.94681951 1.11073058
0.33400134 0.96463267 1.54097097
0.4008016  0.97641637 1.93813693
0.46760187 0.98441002 2.3182087 
0.53440214 0.98989453 2.6930633 
0.6012024  0.99365814 3.07346333
0.66800267 0.99621277 3.47135821


==> Data/Genome_5000/exact_theory_threshold1.dat <==
 6.68002672e-04  4.81587462e-01 -5.14498708e+00
 1.33600534e-03  5.63091439e-01 -4.49684309e+00
 2.00400802e-03  6.11960049e-01 -4.09963932e+00
 2.67201069e-03  6.46701721e-01 -3.80873994e+00
 3.34001336e-03  6.73490820e-01 -3.57746752e+00
 0.00400802  0.69517308 -3.38460486
 0.00467602  0.71330017 -3.21865216
 0.00534402  0.72881243 -3.07265322
 0.00601202  0.74232298 -2.94206935
 0.00668003  0.75425375 -2.82377001
 0.00668003  0.75425375 -2.82377001
 0.01336005  0.82802229 -2.00658677
 0.02004008  0.86629345 -1.4922596 
 0.02672011  0.89076654 -1.10784303
 0.03340013  0.90806709 -0.79692442
 0.04008016  0.92105517 -0.5336629 
 0.04676019  0.931208   -0.30396671
 0.05344021  0.93937962 -0.09926669
0.06012024 0.94610392 0.08605499
0.06680027 0.95173438 0.25588865
0.06680027 0.95173438 0.25588865
0.13360053 0.97993606 1.49070492
0.2004008  0.98987736 2.34235015
0.26720107 0.99446785 3.03447283
0.33400134 0.99686266 3.64286377
0.4008016  0.99819683 4.20448509
0.46760187 0.99896729 4.74193399
0.53440214 0.99941952 5.27200543
0.6012024  0.99968507 5.80991852
0.66800267 0.99983865 6.37257058


==> Data/Genome_5000/exact_theory_threshold2.dat <==
 6.68002672e-04  8.35321034e-01 -4.67034256e+00
 1.33600534e-03  8.81077351e-01 -3.81279390e+00
 2.00400802e-03  9.04225255e-01 -3.28726011e+00
 2.67201069e-03  9.18944770e-01 -2.90237592e+00
 0.00334001  0.92937482 -2.59638319
 0.00400802  0.93725672 -2.34120977
 0.00467602  0.94347474 -2.12164009
 0.00534402  0.94853405 -1.92847206
 0.00601202  0.95274781 -1.75569931
 0.00668003  0.95632219 -1.59917767
 0.00668003  0.95632219 -1.59917767
 0.01336005  0.97546348 -0.51797669
0.02004008 0.98343966 0.16252113
0.02672011 0.98784495 0.67113638
0.03340013 0.99062649 1.08250768
0.04008016 0.99252902 1.43082466
0.04676019 0.99390207 1.73473192
0.05344021 0.99493214 2.00556715
0.06012024 0.99572792 2.25076322
0.06680027 0.99635704 2.47546735
0.06680027 0.99635704 2.47546735
0.13360053 0.99894398 4.10923245
0.2004008  0.99958613 5.23603025
0.26720107 0.99981615 6.15176639
0.33400134 0.99991321 6.95671845
0.4008016  0.99995793 7.69979038
0.46760187 0.99997954 8.41088019
0.53440214 0.99999022 9.11220899
0.6012024  0.9999955  9.82391297
 0.66800267  0.99999806 10.56834865


==> Data/Genome_5000/exact_theory_threshold3.dat <==
 6.68002672e-04  9.86807462e-01 -2.68075030e+00
 1.33600534e-03  9.92355884e-01 -1.56798134e+00
 0.00200401  0.99463079 -0.88604024
 0.00267201  0.99589243 -0.38660877
0.00334001 0.99669859 0.01045097
0.00400802 0.99725882 0.34157174
0.00467602 0.99767055 0.62648708
0.00534402 0.99798556 0.87714502
0.00601202 0.998234   1.10133772
0.00668003 0.99843464 1.30444272
0.00668003 0.99843464 1.30444272
0.01336005 0.99934332 2.70742653
0.02004008 0.99963187 3.59045147
0.02672011 0.99976499 4.25043881
0.03340013 0.99983819 4.78424084
0.04008016 0.99988287 5.23622257
0.04676019 0.99991212 5.63057751
0.05344021 0.99993225 5.98201768
0.06012024 0.99994666 6.30018805
0.06680027 0.99995727 6.59176774
0.06680027 0.99995727 6.59176774
0.13360053 0.99999217 8.71176765
 0.2004008   0.99999777 10.17391863
 0.26720107  0.99999924 11.3621926 
 0.33400134  0.99999971 12.40671135
 0.4008016   0.99999989 13.37093347
 0.46760187  0.99999996 14.29365506
 0.53440214  0.99999998 15.20371061
 0.6012024   0.99999999 16.12722915
 0.66800267  1.         17.09322088


==> Data/Genome_5000/theory_threshold.dat <==
 6.68002672e-04 -5.14283699e+00
 1.33600534e-03 -4.50166831e+00
 2.00400802e-03 -4.10873924e+00
 2.67201000e-03 -3.82097078e+00
 3.34001000e-03 -3.59218809e+00
 0.00400802 -3.40139893
 0.00467602 -3.23723296
 0.00534402 -3.09280583
 0.00601202 -2.96362777
 0.00668003 -2.84660028
 0.00668003 -2.84660028
 0.01336005 -2.0382121 
 0.02004008 -1.52942011
 0.02672011 -1.14914063
 0.03340013 -0.84156812
 0.04008016 -0.58113982
 0.04676019 -0.35391562
 0.05344021 -0.15141858
0.06012024 0.03190868
0.06680027 0.19991459
0.06680027 0.19991459
0.13360053 1.42144177
0.2004008  2.26392161
0.26720107 2.94859567
0.33400134 3.55043912
0.4008016  4.10601628
0.46760187 4.63768116
0.53440214 5.16204797
0.6012024  5.69417205
0.66800267 6.25076885


==> Data/Genome_5000/theory_threshold0.dat <==
 6.68002672e-04  2.74462266e-02 -3.30337796e+00
 1.33600534e-03  4.31960047e-02 -3.03927867e+00
 2.00400802e-03  5.60160348e-02 -2.87743002e+00
 2.67201069e-03  6.71802635e-02 -2.75889722e+00
 0.00334001  0.07722559 -2.66466063
 0.00400802  0.08644297 -2.58607487
 0.00467602  0.09501253 -2.51845411
 0.00534402  0.10305554 -2.4589639 
 0.00601202  0.1106586  -2.40575489
 0.00668003  0.11788624 -2.35755144
 0.00668003  0.11788624 -2.35755144
 0.01336005  0.1769171  -2.02457359
 0.02004008  0.22227957 -1.81500078
 0.02672011  0.26013094 -1.65836253
 0.03340013  0.29301059 -1.5316725 
 0.04008016  0.32227307 -1.4244013 
 0.04676019  0.34874595 -1.33080698
 0.05344021  0.37298036 -1.24739784
 0.06012024  0.39536595 -1.1718848 
 0.06680027  0.41619051 -1.10268267
 0.06680027  0.41619051 -1.10268267
 0.13360053  0.57098145 -0.59953198
 0.2004008   0.6730007  -0.25251202
0.26720107 0.74764731 0.02950726
0.33400134 0.80497146 0.27740837
0.4008016  0.8501628  0.50625226
0.46760187 0.88630417 0.72524661
0.53440214 0.91539478 0.94123486
0.6012024  0.93881057 1.16041836
0.66800267 0.95753849 1.38968224


==> Data/Genome_5000/theory_threshold1.dat <==
 6.68002672e-04  8.28377257e-02 -4.18523051e+00
 1.33600534e-03  1.18751233e-01 -3.81177506e+00
 2.00400802e-03  1.45567962e-01 -3.58290939e+00
 2.67201069e-03  1.67614897e-01 -3.41529547e+00
 0.00334001  0.18660108 -3.28203813
 0.00400802  0.20341172 -3.17091219
 0.00467602  0.21857569 -3.07529155
 0.00534402  0.23243875 -2.99116812
 0.00601202  0.24524156 -2.91592673
 0.00668003  0.25715952 -2.84776358
 0.00668003  0.25715952 -2.84776358
 0.01336005  0.34690664 -2.37690906
 0.02004008  0.40864782 -2.08055781
 0.02672011  0.45642306 -1.85906002
 0.03340013  0.4955645  -1.67991118
 0.04008016  0.52875497 -1.52822198
 0.04676019  0.55755934 -1.39587285
 0.05344021  0.58297979 -1.27792631
 0.06012024  0.6057012  -1.17114542
 0.06680027  0.62621443 -1.07328861
 0.06680027  0.62621443 -1.07328861
 0.13360053  0.76188088 -0.36179724
0.2004008  0.83687782 0.128914  
0.26720107 0.88504622 0.52770962
0.33400134 0.91819106 0.87825967
0.4008016  0.94186504 1.20186143
0.46760187 0.95912293 1.51153524
0.53440214 0.97181975 1.81695821
0.6012024  0.98116179 2.12689948
0.66800267 0.98797413 2.45109515


==> Data/Genome_5000/theory_threshold2.dat <==
 6.68002672e-04  2.12548710e-01 -4.82796284e+00
 1.33600534e-03  2.76715273e-01 -4.33385008e+00
 2.00400802e-03  3.20247091e-01 -4.03104167e+00
 2.67201069e-03  3.53827147e-01 -3.80927444e+00
 3.34001336e-03  3.81377022e-01 -3.63296385e+00
 0.00400802  0.40482732 -3.48593495
 0.00467602  0.42528649 -3.35942063
 0.00534402  0.44345547 -3.24811874
 0.00601202  0.45980864 -3.14856845
 0.00668003  0.47468333 -3.05838192
 0.00668003  0.47468333 -3.05838192
 0.01336005  0.57727987 -2.43540246
 0.02004008  0.6396788  -2.043305  
 0.02672011  0.68409319 -1.75024491
 0.03340013  0.71820138 -1.51321602
 0.04008016  0.74561867 -1.31251853
 0.04676019  0.76834554 -1.13740957
 0.05344021  0.78760754 -0.98135645
 0.06012024  0.80421045 -0.84007642
 0.06680027  0.8187123  -0.71060368
 0.06680027  0.8187123  -0.71060368
0.13360053 0.90336922 0.23075886
0.2004008  0.94183102 0.88001084
0.26720107 0.96321047 1.40765076
0.33400134 0.97623974 1.87145777
0.4008016  0.98458459 2.29960995
0.46760187 0.99007636 2.70933427
0.53440214 0.99373513 3.11343438
0.6012024  0.99617322 3.52351258
0.66800267 0.99777892 3.95245054


==> Data/Genome_5000/theory_threshold3.dat <==
 6.68002672e-04  4.68039581e-01 -5.14283699e+00
 1.33600534e-03  5.49652266e-01 -4.50166831e+00
 2.00400802e-03  5.98861864e-01 -4.10873924e+00
 2.67201000e-03  6.33975752e-01 -3.82097078e+00
 3.34001000e-03  6.61128025e-01 -3.59218809e+00
 0.00400802  0.68315478 -3.40139893
 0.00467602  0.70160519 -3.23723296
 0.00534402  0.71742069 -3.09280583
 0.00601202  0.73121587 -2.96362777
 0.00668003  0.74341449 -2.84660028
 0.00668003  0.74341449 -2.84660028
 0.01336005  0.8192077  -2.0382121 
 0.02004008  0.85881501 -1.52942011
 0.02672011  0.88426601 -1.14914063
 0.03340013  0.90232555 -0.84156812
 0.04008016  0.91592549 -0.58113982
 0.04676019  0.92658492 -0.35391562
 0.05344021  0.93518438 -0.15141858
0.06012024 0.94227562 0.03190868
0.06680027 0.94822472 0.19991459
0.06680027 0.94822472 0.19991459
0.13360053 0.97822525 1.42144177
0.2004008  0.98892372 2.26392161
0.26720107 0.99390563 2.94859567
0.33400134 0.99652303 3.55043912
0.4008016  0.99799046 4.10601628
0.46760187 0.9988429  4.63768116
0.53440214 0.99934612 5.16204797
0.6012024  0.99964332 5.69417205
0.66800267 0.99981622 6.25076885


==> Data/LRvalues_Hist/hist_pool_1_1.dat <==
-3.5	0.06134792626728104
-3.4027777777777777	0.07193260368663587
-3.3055555555555554	0.07430875576036892
-3.2083333333333335	0.073876728110599
-3.111111111111111	0.08510944700460821
-3.013888888888889	0.08986175115207365
-2.9166666666666665	0.10001440092165934
-2.8194444444444446	0.11470334101382476
-2.7222222222222223	0.13176843317972337
-2.625	0.14040898617511507
-2.5277777777777777	0.13695276497695838
-2.4305555555555554	0.1617943548387095
-2.333333333333333	0.1665466589861757
-2.236111111111111	0.18317972350230394
-2.138888888888889	0.19484447004608366
-2.041666666666667	0.19938076036866292
-1.9444444444444444	0.2047811059907832
-1.847222222222222	0.22357430875576065
-1.75	0.22854262672811035
-1.6527777777777777	0.25446428571428603
-1.5555555555555556	0.24949596774193578
-1.4583333333333335	0.25813652073732696
-1.3611111111111112	0.26310483870967716
-1.2638888888888888	0.2821140552995389
-1.1666666666666665	0.2730414746543776
-1.0694444444444442	0.27736175115207473
-0.9722222222222223	0.2661290322580642
-0.875	0.2767137096774191
-0.7777777777777777	0.2853542626728108
-0.6805555555555554	0.2868663594470056
-0.5833333333333335	0.2665610599078338
-0.48611111111111116	0.28362615207373243
-0.38888888888888884	0.27649769585253425
-0.2916666666666665	0.2648329493087555
-0.1944444444444442	0.2386952764976967
-0.09722222222222232	0.2358870967741933
0.0	0.23718317972350206
0.09722222222222232	0.22703052995391682
0.19444444444444464	0.2160138248847934
0.2916666666666665	0.20953341013824864
0.38888888888888884	0.19635656682027627
0.48611111111111116	0.19095622119815736
0.583333333333333	0.17648329493087542
0.6805555555555554	0.16136232718893992
0.7777777777777777	0.15747407834101365
0.875	0.13803283410138234
0.9722222222222223	0.12355990783410126
1.0694444444444446	0.11599942396313354
1.166666666666667	0.11643145161290311
1.2638888888888893	0.10001440092165888
1.3611111111111116	0.08489343317972418
1.458333333333333	0.07430875576036859
1.5555555555555554	0.07344470046082942
1.6527777777777777	0.060483870967741875
1.75	0.061563940092165835
1.8472222222222223	0.05508352534562207
1.9444444444444446	0.03909850230414742
2.041666666666667	0.03629032258064512
2.1388888888888893	0.037154377880184296
2.2361111111111116	0.03261808755760395
2.333333333333333	0.02786578341013822
2.4305555555555554	0.02224942396313362
2.5277777777777777	0.021169354838709655
2.625	0.020305299539170485
2.7222222222222223	0.01879320276497694
2.8194444444444446	0.013824884792626715
2.916666666666667	0.012744815668202751
3.0138888888888893	0.012312788018433166
3.1111111111111116	0.010800691244239718
3.208333333333333	0.00820852534562211
3.3055555555555554	0.007776497695852527
3.4027777777777777	0.006480414746543772
3.5	0

==> Data/LRvalues_Hist/hist_pool_1_3.dat <==
10.0	2.0578425236008832e-05
10.972222222222221	6.173527570802639e-05
11.944444444444445	0.0001852058271240795
12.916666666666666	0.00012347055141605277
13.88888888888889	0.0003086763785401325
14.86111111111111	0.0003086763785401325
15.833333333333332	0.00034983322901214884
16.805555555555557	0.0005556174813722384
17.77777777777778	0.0008642938599123709
18.75	0.0011112349627444768
19.72222222222222	0.0014404897665206181
20.694444444444443	0.0018520582712407948
21.666666666666664	0.002181313075016928
22.63888888888889	0.002922136383513254
23.61111111111111	0.003909900794841664
24.583333333333336	0.00456841040239396
25.555555555555557	0.006502782374578791
26.52777777777778	0.007017243005479012
27.5	0.00899277182813586
28.47222222222222	0.010021693089936301
29.444444444444443	0.012429368842549287
30.416666666666668	0.014363740814734165
31.38888888888889	0.016956622394471214
32.361111111111114	0.02014627830605279
33.33333333333333	0.0206195820864807
34.30555555555556	0.02463237500750257
35.27777777777778	0.027492776115307798
36.25	0.031011686830665307
37.22222222222222	0.03255506872336597
38.19444444444444	0.035559518807823
39.16666666666667	0.038070086686616614
40.138888888888886	0.03788488085949198
41.111111111111114	0.04111569362154564
42.083333333333336	0.04140379157484977
43.05555555555556	0.042206350159054114
44.02777777777778	0.0417124679533899
45.0	0.04360568307510271
45.97222222222222	0.0421857717338181
46.94444444444444	0.03893438054652871
47.916666666666664	0.03930479220077687
48.888888888888886	0.03835818463992046
49.86111111111111	0.035765303060183086
50.833333333333336	0.032184657069117814
51.80555555555556	0.030291441947405
52.77777777777778	0.02792492304526398
53.75	0.025578982568358975
54.72222222222222	0.022224699254889537
55.69444444444444	0.019343719721848302
56.666666666666664	0.017368190899191453
57.638888888888886	0.01477530931945434
58.61111111111111	0.01325250585198959
59.583333333333336	0.010330369468476434
60.55555555555556	0.008869301276719806
61.52777777777778	0.00757286048685125
62.5	0.006214684421274667
63.47222222222222	0.004959400481878129
64.44444444444444	0.004095106621965787
65.41666666666666	0.0031896559115813456
66.38888888888889	0.0031073422106373105
67.36111111111111	0.002078420948836877
68.33333333333334	0.0015639603179366825
69.30555555555556	0.0009260291356204042
70.27777777777777	0.000967185986092408
71.25	0.0005144606309002171
72.22222222222223	0.0006790880327882964
73.19444444444444	0.0002469411028321042
74.16666666666667	0.00024694110283210777
75.13888888888889	0.00016462740188806944
76.11111111111111	8.231370094403592e-05
77.08333333333333	0.0001028921261800434
78.05555555555556	4.115685047201796e-05
79.02777777777777	6.173527570802605e-05
80.0	0

==> Data/LRvalues_Hist/hist_pop_1_1.dat <==
-3.5	0.0058441286267162575
-3.4027777777777777	0.006490814991147975
-3.3055555555555554	0.008478776778104774
-3.2083333333333335	0.008382971390781518
-3.111111111111111	0.009867954894291387
-3.013888888888889	0.012143332843217797
-2.9166666666666665	0.013436705572081294
-2.8194444444444446	0.015999499682977297
-2.7222222222222223	0.018131169550918882
-2.625	0.02148435810723149
-2.5277777777777777	0.02354417393468066
-2.4305555555555554	0.02658599498219281
-2.333333333333333	0.030537967209275665
-2.236111111111111	0.03451389078318905
-2.138888888888889	0.04009455459476664
-2.041666666666667	0.044980629348250444
-1.9444444444444444	0.05286062245558517
-1.847222222222222	0.05642937313337514
-1.75	0.06265672330938414
-1.6527777777777777	0.0714708189431203
-1.5555555555555556	0.07791373124060669
-1.4583333333333335	0.08584162704160274
-1.3611111111111112	0.09111092334437969
-1.2638888888888888	0.10294288867879703
-1.1666666666666665	0.11166117892520981
-1.0694444444444442	0.12708584628424838
-0.9722222222222223	0.13003186194443672
-0.875	0.1453128212224899
-0.7777777777777777	0.15355208453228658
-0.6805555555555554	0.1648331688895962
-0.5833333333333335	0.17479692917121004
-0.48611111111111116	0.18919168861652344
-0.38888888888888884	0.20092784856361756
-0.2916666666666665	0.21465197029766844
-0.1944444444444442	0.22332235785042062
-0.09722222222222232	0.2347471502887133
0.0	0.24152538144183092
0.09722222222222232	0.2529501738801246
0.19444444444444464	0.2595128429117662
0.2916666666666665	0.2691412843377483
0.38888888888888884	0.27213520269159885
0.48611111111111116	0.27254237558772376
0.583333333333333	0.28583537307881896
0.6805555555555554	0.28542820018269527
0.7777777777777777	0.28435038957530906
0.875	0.2802786606140723
0.9722222222222223	0.28360789782355417
1.0694444444444446	0.2774044989943758
1.166666666666667	0.2752728291264342
1.2638888888888893	0.26962031127436437
1.3611111111111116	0.2635366691793425
1.458333333333333	0.2562315083959448
1.5555555555555554	0.24880659087839546
1.6527777777777777	0.24049547352810635
1.75	0.22332235785041962
1.8472222222222223	0.21702315363391808
1.9444444444444446	0.20571811792977843
2.041666666666667	0.19474840108127003
2.1388888888888893	0.1796111498842017
2.2361111111111116	0.1730005781589013
2.333333333333333	0.16262964498116142
2.4305555555555554	0.14615111836156805
2.5277777777777777	0.13898966565915757
2.625	0.12670262473495492
2.7222222222222223	0.12066688533359225
2.8194444444444446	0.11012829272803834
2.916666666666667	0.1000687270591005
3.0138888888888893	0.09079955583557923
3.1111111111111116	0.08392551929513917
3.208333333333333	0.07312346187444563
3.3055555555555554	0.0668721603516057
3.4027777777777777	0.06169866943615197
3.5	0

==> Data/LRvalues_Hist/hist_pop_1_3.dat <==
10.0	2.743698543743893e-05
10.972222222222221	4.572830906239814e-05
11.944444444444445	7.545170995295707e-05
12.916666666666666	9.374303357791618e-05
13.88888888888889	0.00012118001901535528
14.86111111111111	0.00017605398989023314
15.833333333333332	0.0002446464534838296
16.805555555555557	0.0003521079797804663
17.77777777777778	0.0005098706460457402
18.75	0.0006493419886860547
19.72222222222222	0.0008551193794668467
20.694444444444443	0.0011226299874818764
21.666666666666664	0.0014198639963874595
22.63888888888889	0.001975462951495603
23.61111111111111	0.002656814756525327
24.583333333333336	0.003244423527977154
25.555555555555557	0.004046955352022243
26.52777777777778	0.005007249842332605
27.5	0.006116161337095762
28.47222222222222	0.0074834377780614685
29.444444444444443	0.009083928595245374
30.416666666666668	0.010947357189538133
31.38888888888889	0.013007417512799125
32.361111111111114	0.015209235594153759
33.33333333333333	0.01752080161725775
34.30555555555556	0.020378820933657765
35.27777777777778	0.022788702821246155
36.25	0.025315191896943656
37.22222222222222	0.028072608933406268
38.19444444444444	0.031065526761540004
39.16666666666667	0.033429680340066464
40.138888888888886	0.03586013996673242
41.111111111111114	0.03838891545788331
42.083333333333336	0.03913885972650664
43.05555555555556	0.040618170524675215
44.02777777777778	0.042216374926406036
45.0	0.04313551393856024
45.97222222222222	0.043201819986700724
46.94444444444444	0.0425570508289209
47.916666666666664	0.041772810328500776
48.888888888888886	0.04064560751011266
49.86111111111111	0.03852610038507022
50.833333333333336	0.03637458344368467
51.80555555555556	0.0348632628291724
52.77777777777778	0.03209441371544419
53.75	0.02979199335415244
54.72222222222222	0.02640809848353497
55.69444444444444	0.023989070934134105
56.666666666666664	0.021259090883108935
57.638888888888886	0.018894937304582946
58.61111111111111	0.016816585657696823
59.583333333333336	0.01411175617665609
60.55555555555556	0.011873355448051699
61.52777777777778	0.010359748418086316
62.5	0.008354562065700155
63.47222222222222	0.007058164503781165
64.44444444444444	0.005885233376330694
65.41666666666666	0.004936370963285852
66.38888888888889	0.003612536415929433
67.36111111111111	0.002967767258149623
68.33333333333334	0.0022887018685730474
69.30555555555556	0.001991467859667457
70.27777777777777	0.001429009658199934
71.25	0.00108376092477883
72.22222222222223	0.0008093910704044544
73.19444444444444	0.0007042159595609275
74.16666666666667	0.00047328799879582504
75.13888888888889	0.0003315302407023847
76.11111111111111	0.0002629377771087917
77.08333333333333	0.00018062682079647164
78.05555555555556	0.0001394713426403156
79.02777777777777	0.0001211800190153544
80.0	0

==> Data/Naive_Bayes_Balanced/Mean_N_Edges1999.dat <==
 1.00000000e-04  1.25300000e-02 -3.83471877e+00
 2.00000000e-04  2.17300000e-02 -3.44150628e+00
 3.00000000e-04  2.72300000e-02 -3.29457495e+00
 4.00000000e-04  3.28200000e-02 -3.17557486e+00
 5.00000000e-04  3.69500000e-02 -3.10349287e+00
 6.00000000e-04  4.13800000e-02 -3.03323534e+00
 7.00000000e-04  4.53300000e-02 -2.97925851e+00
 8.00000000e-04  4.96000000e-02 -2.92068434e+00
 9.00000000e-04  5.26100000e-02 -2.87952559e+00
 1.00000000e-03  5.70100000e-02 -2.83077239e+00
 1.00000000e-03  5.70100000e-02 -2.83077239e+00
 2.00000000e-03  8.75600000e-02 -2.53251724e+00
 0.003       0.11227    -2.35439926
 0.004       0.13188    -2.22488424
 0.005       0.14962    -2.12719548
 0.006       0.16442    -2.04657284
 0.007       0.17749    -1.98171499
 0.008       0.18969    -1.92251407
 0.009       0.20173    -1.86756103
 0.01        0.21247    -1.81883441
 0.01        0.21247    -1.81883441
 0.02        0.29647    -1.48260214
 0.03        0.35952    -1.26128888
 0.04        0.41055    -1.09455579
 0.05        0.45192    -0.95961744
 0.06        0.48658    -0.84810853
 0.07        0.51739    -0.74860462
 0.08        0.54585    -0.65888942
 0.09       0.57192   -0.5773311
 0.1         0.59583    -0.50125827
 0.1         0.59583    -0.50125827
0.2       0.7527    0.0569158
0.3       0.84081   0.4589328
0.4        0.89801    0.80355248
0.5       0.93612   1.1265064
0.6        0.9617     1.44705518
0.7        0.98007    1.79193892
0.8        0.99129    2.20075939
0.9        0.99749    2.76753156
1.         1.         6.18535087


==> Data/Naive_Bayes_Balanced/Mean_N_Edges2999.dat <==
 1.00000000e-04  2.50800000e-02 -4.45437328e+00
 2.00000000e-04  4.33900000e-02 -3.94204299e+00
 3.00000000e-04  5.61600000e-02 -3.71000012e+00
 4.00000000e-04  6.61600000e-02 -3.56709918e+00
 5.00000000e-04  7.51400000e-02 -3.45729332e+00
 6.00000000e-04  8.08400000e-02 -3.39280806e+00
 7.00000000e-04  8.78900000e-02 -3.31324229e+00
 8.00000000e-04  9.46900000e-02 -3.24780132e+00
 9.0000000e-04  1.0015000e-01 -3.1942261e+00
 1.00000000e-03  1.06870000e-01 -3.13757053e+00
 1.00000000e-03  1.06870000e-01 -3.13757053e+00
 2.00000000e-03  1.53640000e-01 -2.78561117e+00
 0.003       0.18727    -2.57892208
 0.004       0.21455    -2.42329509
 0.005       0.23637    -2.30913097
 0.006       0.25578    -2.21443891
 0.007       0.27441    -2.12626948
 0.008       0.29136    -2.05097236
 0.009       0.30628    -1.98350131
 0.01        0.32085    -1.91921921
 0.01        0.32085    -1.91921921
 0.02        0.42398    -1.49664432
 0.03        0.49408    -1.22410622
 0.04        0.54586    -1.02494292
 0.05        0.58646    -0.86354871
 0.06        0.62085    -0.72375164
 0.07        0.65015    -0.60339255
 0.08        0.67487    -0.49561755
 0.09        0.69797    -0.39526579
 0.1         0.71849    -0.30456626
 0.1         0.71849    -0.30456626
0.2        0.84492    0.37341933
0.3        0.90942    0.86220786
0.4        0.94577    1.28060776
0.5      0.96958  1.676235
0.6        0.98349    2.06973604
0.7        0.99209    2.49527861
0.8        0.99719    2.99546735
0.9       0.99942   3.6933956
1.         1.         7.94597009


==> Data/Naive_Bayes_Balanced/Median_N_Edges1999.dat <==
 1.00000000e-04  1.05000000e-02 -3.74073302e+00
 2.00000000e-04  2.27500000e-02 -3.37596413e+00
 3.00000000e-04  2.77500000e-02 -3.21704104e+00
 4.00000000e-04  3.37500000e-02 -3.13718683e+00
 5.00000000e-04  3.85000000e-02 -3.07944585e+00
 6.00000000e-04  4.17500000e-02 -3.01127007e+00
 7.00000000e-04  4.57500000e-02 -2.98034372e+00
 8.00000000e-04  4.87500000e-02 -2.95232172e+00
 9.00000000e-04  5.20000000e-02 -2.88078053e+00
 1.00000000e-03  5.52500000e-02 -2.83722269e+00
 1.00000000e-03  5.52500000e-02 -2.83722269e+00
 2.00000000e-03  8.70000000e-02 -2.53540434e+00
 0.003       0.112      -2.35194064
 0.004       0.13025    -2.21857872
 0.005       0.14825    -2.12315496
 0.006       0.1635     -2.04075804
 0.007       0.17675    -1.97949065
 0.008       0.18825    -1.91872389
 0.009       0.2        -1.86606289
 0.01        0.21125    -1.82002066
 0.01        0.21125    -1.82002066
 0.02        0.2965     -1.47804152
 0.03        0.3615     -1.25918287
 0.04        0.41075    -1.09126145
 0.05        0.4515     -0.95416402
 0.06        0.48675    -0.84910973
 0.07       0.517     -0.7521759
 0.08        0.54775    -0.65784182
 0.09        0.5725     -0.57322322
 0.1         0.5965     -0.50103632
 0.1         0.5965     -0.50103632
0.2        0.75275    0.05478796
0.3        0.8405     0.45717293
0.4        0.89825    0.80099768
0.5        0.93475    1.12383871
0.6        0.962      1.44518944
0.7        0.98025    1.79228294
0.8        0.992      2.20569368
0.9        0.9975     2.76240427
1.         1.         6.15499134


==> Data/Naive_Bayes_Balanced/Median_N_Edges2999.dat <==
 1.0000000e-04  2.1250000e-02 -4.4472178e+00
 2.00000000e-04  4.60000000e-02 -3.83567795e+00
 3.0000000e-04  5.4500000e-02 -3.6734205e+00
 4.00000000e-04  6.45000000e-02 -3.54459845e+00
 5.00000000e-04  7.32500000e-02 -3.47835472e+00
 6.00000000e-04  8.12500000e-02 -3.38320363e+00
 7.00000000e-04  8.97500000e-02 -3.29532816e+00
 8.0000000e-04  9.5750000e-02 -3.2293241e+00
 9.00000000e-04  9.95000000e-02 -3.16907238e+00
 1.00000000e-03  1.09250000e-01 -3.10799076e+00
 1.00000000e-03  1.09250000e-01 -3.10799076e+00
 2.00000000e-03  1.55250000e-01 -2.77948989e+00
 0.003       0.18725    -2.58677397
 0.004       0.21525    -2.43003446
 0.005       0.23675    -2.31347832
 0.006       0.2555     -2.21334825
 0.007       0.2725     -2.12899636
 0.008       0.2905     -2.04609099
 0.009       0.30625    -1.97942956
 0.01        0.31925    -1.91172711
 0.01        0.31925    -1.91172711
 0.02        0.4235     -1.49559828
 0.03        0.494      -1.22286416
 0.04        0.54675    -1.02861052
 0.05        0.5865     -0.86138534
 0.06        0.6215     -0.72304422
 0.07        0.64875    -0.60309129
 0.08        0.67375    -0.49853121
 0.09        0.698      -0.39555661
 0.1         0.7175     -0.30189676
 0.1         0.7175     -0.30189676
0.2       0.84525   0.3748412
0.3        0.90925    0.85843286
0.4        0.94625    1.27754776
0.5        0.9705     1.67583811
0.6        0.983      2.07073647
0.7        0.992      2.50086121
0.8        0.9975     2.99486428
0.9        0.9995     3.68830366
1.         1.         7.88157249


==> Data/Naive_Bayes_Balanced/exact_theory_threshold_N_Edges1999.dat <==
 1.00000000e-04  1.05838549e-02 -4.25907608e+00
 2.00000000e-04  1.67496721e-02 -4.00605868e+00
 3.00000000e-04  2.18176343e-02 -3.85267896e+00
 4.00000000e-04  2.62654059e-02 -3.74122512e+00
 5.00000000e-04  3.02940162e-02 -3.65317581e+00
 6.00000000e-04  3.40123365e-02 -3.58014560e+00
 7.00000000e-04  3.74877427e-02 -3.51760407e+00
 8.00000000e-04  4.07655987e-02 -3.46281821e+00
 9.00000000e-04  4.38782884e-02 -3.41400905e+00
 1.00000000e-03  4.68499496e-02 -3.36995212e+00
 1.00000000e-03  4.68499496e-02 -3.36995212e+00
 2.00000000e-03  7.15799037e-02 -3.07007654e+00
 0.003       0.09114378 -2.88571393
 0.004       0.10785191 -2.75037424
 0.005       0.12265987 -2.64256736
 0.006       0.13607876 -2.55251446
 0.007       0.14842167 -2.4749108 
 0.008       0.15989761 -2.40654517
 0.009       0.17065467 -2.34532103
 0.01        0.18080249 -2.28979144
 0.01        0.18080249 -2.28979144
 0.02        0.26117988 -1.90432649
 0.03        0.32033693 -1.65976133
 0.04        0.36819064 -1.47578449
 0.05        0.40872854 -1.32613352
 0.06        0.44403893 -1.19875704
 0.07        0.47537927 -1.08707279
 0.08        0.50357656 -0.98707286
 0.09        0.52920904 -0.89612692
 0.1         0.55269974 -0.81241104
 0.1         0.55269974 -0.81241104
 0.2         0.71647976 -0.19033337
0.3        0.81316939 0.25822839
0.4        0.87711594 0.64150788
0.5        0.92132445 0.99975   
0.6        0.95228095 1.35799212
0.7        0.97371505 1.74127161
0.8        0.98795397 2.18983337
0.9        0.99648678 2.81191104
 1.  1. inf


==> Data/Naive_Bayes_Balanced/exact_theory_threshold_N_Edges2999.dat <==
 1.00000000e-04  2.34551030e-02 -4.94123869e+00
 2.00000000e-04  3.52894525e-02 -4.63134401e+00
 3.00000000e-04  4.45929376e-02 -4.44348517e+00
 4.00000000e-04  5.25207965e-02 -4.30697695e+00
 5.00000000e-04  5.95431416e-02 -4.19913452e+00
 6.00000000e-04  6.59087052e-02 -4.10968741e+00
 7.00000000e-04  7.17686400e-02 -4.03308681e+00
 8.00000000e-04  7.72231935e-02 -3.96598531e+00
 9.00000000e-04  8.23430112e-02 -3.90620404e+00
 1.00000000e-03  8.71801569e-02 -3.85224331e+00
 1.00000000e-03  8.71801569e-02 -3.85224331e+00
 2.00000000e-03  1.25844771e-01 -3.48495692e+00
 3.00000000e-03  1.54844476e-01 -3.25915034e+00
 0.004       0.1787437  -3.09338684
 0.005       0.19935626 -2.96134542
 0.006       0.21762544 -2.851049  
 0.007       0.23411655 -2.75600035
 0.008      0.2492001 -2.6722664
 0.009       0.26313451 -2.59727933
 0.01        0.27610846 -2.52926692
 0.01        0.27610846 -2.52926692
 0.02        0.37378603 -2.05715101
 0.03        0.44082134 -1.75760861
 0.04        0.49250846 -1.53227452
 0.05        0.53468524 -1.34898263
 0.06        0.57029799 -1.19297244
 0.07        0.60106915 -1.05618202
 0.08        0.62810362 -0.93370252
 0.09        0.65215735 -0.82231231
 0.1         0.67377272 -0.71977744
 0.1         0.67377272 -0.71977744
0.2        0.81334363 0.04214075
0.3        0.88638132 0.59153736
0.4        0.93037094 1.06097651
0.5        0.95835489 1.49975   
0.6        0.97644187 1.93852349
0.7        0.98797429 2.40796264
0.8        0.99496662 2.95735925
0.9        0.99870856 3.71927744
 1.  1. inf


==> Data/Naive_Bayes_Balanced/theory_threshold_N_Edges1999.dat <==
 1.00000000e-04  7.05867373e-03 -3.90383704e+00
 2.00000000e-04  1.14430448e-02 -3.67753139e+00
 3.00000000e-04  1.51227096e-02 -3.54034441e+00
 4.00000000e-04  1.83970303e-02 -3.44065706e+00
 5.00000000e-04  2.13939854e-02 -3.36190336e+00
 6.00000000e-04  2.41836419e-02 -3.29658315e+00
 7.00000000e-04  2.68097316e-02 -3.24064431e+00
 8.00000000e-04  2.93019071e-02 -3.19164235e+00
 9.00000000e-04  3.16814644e-02 -3.14798610e+00
 1.00000000e-03  3.39643611e-02 -3.10858040e+00
 1.00000000e-03  3.39643611e-02 -3.10858040e+00
 2.00000000e-03  5.33278614e-02 -2.84036352e+00
 0.003       0.06903343 -2.67546459
 0.004       0.08267258 -2.55441309
 0.005       0.09491598 -2.45798769
 0.006       0.10612701 -2.37744193
 0.007       0.11653058 -2.3080311 
 0.008       0.1262781  -2.24688302
 0.009       0.13547767 -2.19212248
 0.01        0.14420981 -2.14245531
 0.01        0.14420981 -2.14245531
 0.02        0.21505718 -1.79768497
 0.03        0.26893384 -1.57893925
 0.04        0.31350729 -1.41438536
 0.05        0.35193534 -1.28053346
 0.06        0.38590022 -1.16660448
 0.07        0.41642878 -1.06671104
 0.08        0.44420413 -0.97726839
 0.09        0.46970872 -0.89592387
 0.1         0.49329863 -0.82104611
 0.1         0.49329863 -0.82104611
 0.2         0.66390041 -0.26464293
0.3        0.77045691 0.13656291
0.4        0.84408889 0.47937851
0.5        0.89702005 0.7998    
0.6        0.93550541 1.12022149
0.7        0.96320495 1.46303709
0.8        0.98241407 1.86424293
0.9        0.99455649 2.42064611
 1.  1. inf


==> Data/Naive_Bayes_Balanced/theory_threshold_N_Edges2999.dat <==
 1.00000000e-04  1.50052317e-02 -4.56119542e+00
 2.00000000e-04  2.32393681e-02 -4.28401720e+00
 3.00000000e-04  2.98806774e-02 -4.11599114e+00
 4.00000000e-04  3.56367792e-02 -3.99389448e+00
 5.00000000e-04  4.08012707e-02 -3.89743727e+00
 6.00000000e-04  4.55315919e-02 -3.81743335e+00
 7.00000000e-04  4.99244272e-02 -3.74891969e+00
 8.00000000e-04  5.40444586e-02 -3.68890228e+00
 9.00000000e-04  5.79376088e-02 -3.63543229e+00
 1.00000000e-03  6.16379429e-02 -3.58716834e+00
 1.00000000e-03  6.16379429e-02 -3.58716834e+00
 2.00000000e-03  9.19079016e-02 -3.25865741e+00
 3.00000000e-03  1.15318973e-01 -3.05668987e+00
 0.004       0.13501237 -2.90842648
 0.005       0.15226555 -2.79032505
 0.006       0.16775367 -2.69167293
 0.007       0.1818865  -2.60665883
 0.008       0.1949355  -2.53176491
 0.009       0.20709171 -2.46469443
 0.01        0.21849572 -2.40386229
 0.01        0.21849572 -2.40386229
 0.02        0.30689016 -1.98158898
 0.03        0.37004681 -1.71367011
 0.04        0.42010619 -1.51212518
 0.05        0.46184392 -1.34818392
 0.06        0.49772231 -1.20864417
 0.07        0.52920564 -1.0862951 
 0.08        0.55724687 -0.9767461 
 0.09        0.58250623 -0.87711567
 0.1         0.60546277 -0.78540569
 0.1         0.60546277 -0.78540569
 0.2         0.76035439 -0.10392535
0.3        0.84723906 0.38746992
0.4        0.90246352 0.80734906
0.5        0.93931686 1.1998    
0.6        0.96425964 1.59225094
0.7        0.98093548 2.01213008
0.8        0.99159152 2.50352535
0.9        0.99767708 3.18500569
 1.  1. inf


==> Data/Naive_Bayes_Unbalanced/Mean_N_Edges1999.dat <==
 1.00000000e-04  4.25100000e-02 -4.05934878e+00
 2.00000000e-04  5.53100000e-02 -3.52286234e+00
 3.0000000e-04  6.4580000e-02 -3.2079963e+00
 4.0000000e-04  7.0800000e-02 -3.0189796e+00
 5.00000000e-04  7.64600000e-02 -2.87722066e+00
 6.00000000e-04  8.04500000e-02 -2.79578714e+00
 7.00000000e-04  8.42000000e-02 -2.71982157e+00
 8.00000000e-04  8.81100000e-02 -2.64713861e+00
 9.00000000e-04  9.13500000e-02 -2.59091372e+00
 1.00000000e-03  9.34200000e-02 -2.55123885e+00
 1.00000000e-03  9.34200000e-02 -2.55123885e+00
 2.00000000e-03  1.15550000e-01 -2.25023683e+00
 0.003       0.13127    -2.09236007
 0.004       0.1436     -1.98553078
 0.005       0.15625    -1.89517312
 0.006       0.16738    -1.82453512
 0.007       0.17721    -1.76089261
 0.008       0.18788    -1.70249246
 0.009       0.19664    -1.65642131
 0.01        0.20513    -1.61344616
 0.01        0.20513    -1.61344616
 0.02        0.2742     -1.31945947
 0.03        0.32352    -1.14327738
 0.04        0.36531    -1.00752175
 0.05        0.40138    -0.89574137
 0.06       0.43274   -0.8026074
 0.07        0.46163    -0.71966963
 0.08        0.48774    -0.64655282
 0.09        0.51197    -0.58168229
 0.1        0.53517   -0.5205775
 0.1        0.53517   -0.5205775
 0.2         0.69703    -0.06198773
0.3        0.7976     0.27241874
0.4        0.86712    0.56399014
0.5        0.91721    0.84641716
0.6        0.95127    1.13838423
0.7        0.97506    1.47719177
0.8        0.99095    1.93679296
0.9        0.99887    3.01788982
 1.          1.         11.79813583


==> Data/Naive_Bayes_Unbalanced/Mean_N_Edges2999.dat <==
 1.00000000e-04  7.70700000e-02 -4.14196155e+00
 2.00000000e-04  9.19800000e-02 -3.62324697e+00
 3.00000000e-04  1.03010000e-01 -3.31540022e+00
 4.00000000e-04  1.11010000e-01 -3.15434626e+00
 5.00000000e-04  1.15610000e-01 -3.06929585e+00
 6.00000000e-04  1.21120000e-01 -2.97130183e+00
 7.00000000e-04  1.26240000e-01 -2.89964198e+00
 8.00000000e-04  1.30320000e-01 -2.85070745e+00
 9.00000000e-04  1.33750000e-01 -2.80807432e+00
 1.00000000e-03  1.37320000e-01 -2.76227523e+00
 1.00000000e-03  1.37320000e-01 -2.76227523e+00
 2.00000000e-03  1.65700000e-01 -2.46407631e+00
 0.003       0.18802    -2.28227455
 0.004       0.20522    -2.16235866
 0.005       0.22085    -2.06323876
 0.006      0.2355    -1.9761106
 0.007       0.24872    -1.90662378
 0.008       0.26048    -1.84617139
 0.009       0.27169    -1.79230903
 0.01        0.28208    -1.74170325
 0.01        0.28208    -1.74170325
 0.02        0.36294    -1.39832681
 0.03        0.41977    -1.18801106
 0.04        0.46661    -1.02429182
 0.05        0.50475    -0.89355553
 0.06        0.53811    -0.78081631
 0.07        0.56743    -0.68216319
 0.08        0.59261    -0.59462596
 0.09       0.61562   -0.5144934
 0.1        0.63735   -0.4391476
 0.1        0.63735   -0.4391476
0.2        0.78226    0.11757591
0.3        0.86348    0.52354549
0.4        0.91586    0.87984872
0.5        0.95019    1.22529596
0.6        0.97308    1.58924889
0.7        0.98775    2.01758832
0.8        0.99601    2.62734597
0.9        0.99975    4.47749396
 1.        1.       15.320309


==> Data/Naive_Bayes_Unbalanced/Median_N_Edges1999.dat <==
 1.00000000e-04  4.12500000e-02 -4.08094578e+00
 2.00000000e-04  5.37500000e-02 -3.50034822e+00
 3.0000000e-04  6.4250000e-02 -3.1266949e+00
 4.00000000e-04  7.00000000e-02 -2.97948875e+00
 5.00000000e-04  7.65000000e-02 -2.82510916e+00
 6.00000000e-04  8.10000000e-02 -2.78393374e+00
 7.00000000e-04  8.57500000e-02 -2.65854978e+00
 8.00000000e-04  8.85000000e-02 -2.58671412e+00
 9.00000000e-04  9.25000000e-02 -2.54817292e+00
 1.00000000e-03  9.45000000e-02 -2.52330721e+00
 1.00000000e-03  9.45000000e-02 -2.52330721e+00
 2.00000000e-03  1.17000000e-01 -2.22042665e+00
 0.003       0.1315     -2.07759963
 0.004       0.14325    -1.98336396
 0.005       0.15725    -1.88912955
 0.006       0.16825    -1.82272002
 0.007       0.1795     -1.76169335
 0.008       0.188      -1.71064677
 0.009       0.19575    -1.66073192
 0.01        0.202      -1.62122622
 0.01        0.202      -1.62122622
 0.02        0.27375    -1.32033014
 0.03        0.321      -1.14065676
 0.04       0.36375   -1.0062185
 0.05        0.39975    -0.89618216
 0.06        0.4305     -0.80548727
 0.07        0.46075    -0.72293824
 0.08        0.487      -0.64832613
 0.09        0.5115     -0.58138479
 0.1         0.535      -0.51861855
 0.1         0.535      -0.51861855
 0.2         0.698      -0.06011806
0.3        0.8        0.27239481
0.4        0.86775    0.56382635
0.5        0.917      0.85029746
0.6        0.9505     1.13762514
0.7        0.975      1.48031303
0.8        0.9915     1.94396095
0.9        0.999      3.00621844
 1.         1.        11.8325164


==> Data/Naive_Bayes_Unbalanced/Median_N_Edges2999.dat <==
 1.00000000e-04  7.55000000e-02 -4.04040398e+00
 2.00000000e-04  9.15000000e-02 -3.52724596e+00
 3.00000000e-04  1.01000000e-01 -3.28811166e+00
 4.00000000e-04  1.09250000e-01 -3.14274842e+00
 5.00000000e-04  1.15750000e-01 -3.04600743e+00
 6.00000000e-04  1.19000000e-01 -2.96128423e+00
 7.00000000e-04  1.25000000e-01 -2.88910565e+00
 8.00000000e-04  1.29750000e-01 -2.83778029e+00
 9.00000000e-04  1.31750000e-01 -2.80642586e+00
 1.00000000e-03  1.36500000e-01 -2.76345814e+00
 1.00000000e-03  1.36500000e-01 -2.76345814e+00
 2.00000000e-03  1.65500000e-01 -2.46082531e+00
 0.003       0.18725    -2.27787004
 0.004       0.20375    -2.15423175
 0.005       0.2195     -2.05595352
 0.006       0.23425    -1.96284046
 0.007       0.25       -1.89725484
 0.008       0.26075    -1.83233922
 0.009       0.2715     -1.78050331
 0.01        0.28225    -1.73529115
 0.01        0.28225    -1.73529115
 0.02        0.3625     -1.40018443
 0.03        0.41925    -1.18944728
 0.04        0.46575    -1.02212491
 0.05        0.50525    -0.89532658
 0.06        0.53675    -0.78418607
 0.07        0.56625    -0.68366073
 0.08        0.59275    -0.59357724
 0.09        0.616      -0.51490859
 0.1         0.63625    -0.44110043
 0.1         0.63625    -0.44110043
0.2        0.78225    0.11522394
0.3        0.8635     0.52143009
0.4        0.91675    0.88245966
0.5        0.95       1.22238764
0.6        0.97325    1.58535686
0.7        0.9875     2.01377915
0.8        0.996      2.62607423
0.9        1.         4.43585949
 1.          1.         15.38862254


==> Data/Naive_Bayes_Unbalanced/exact_theory_threshold_N_Edges1999.dat <==
 1.00000000e-04  1.05838549e-02 -4.25907608e+00
 2.00000000e-04  1.67496721e-02 -4.00605868e+00
 3.00000000e-04  2.18176343e-02 -3.85267896e+00
 4.00000000e-04  2.62654059e-02 -3.74122512e+00
 5.00000000e-04  3.02940162e-02 -3.65317581e+00
 6.00000000e-04  3.40123365e-02 -3.58014560e+00
 7.00000000e-04  3.74877427e-02 -3.51760407e+00
 8.00000000e-04  4.07655987e-02 -3.46281821e+00
 9.00000000e-04  4.38782884e-02 -3.41400905e+00
 1.00000000e-03  4.68499496e-02 -3.36995212e+00
 1.00000000e-03  4.68499496e-02 -3.36995212e+00
 2.00000000e-03  7.15799037e-02 -3.07007654e+00
 0.003       0.09114378 -2.88571393
 0.004       0.10785191 -2.75037424
 0.005       0.12265987 -2.64256736
 0.006       0.13607876 -2.55251446
 0.007       0.14842167 -2.4749108 
 0.008       0.15989761 -2.40654517
 0.009       0.17065467 -2.34532103
 0.01        0.18080249 -2.28979144
 0.01        0.18080249 -2.28979144
 0.02        0.26117988 -1.90432649
 0.03        0.32033693 -1.65976133
 0.04        0.36819064 -1.47578449
 0.05        0.40872854 -1.32613352
 0.06        0.44403893 -1.19875704
 0.07        0.47537927 -1.08707279
 0.08        0.50357656 -0.98707286
 0.09        0.52920904 -0.89612692
 0.1         0.55269974 -0.81241104
 0.1         0.55269974 -0.81241104
 0.2         0.71647976 -0.19033337
0.3        0.81316939 0.25822839
0.4        0.87711594 0.64150788
0.5        0.92132445 0.99975   
0.6        0.95228095 1.35799212
0.7        0.97371505 1.74127161
0.8        0.98795397 2.18983337
0.9        0.99648678 2.81191104
 1.  1. inf


==> Data/Naive_Bayes_Unbalanced/exact_theory_threshold_N_Edges2999.dat <==
 1.00000000e-04  2.34551030e-02 -4.94123869e+00
 2.00000000e-04  3.52894525e-02 -4.63134401e+00
 3.00000000e-04  4.45929376e-02 -4.44348517e+00
 4.00000000e-04  5.25207965e-02 -4.30697695e+00
 5.00000000e-04  5.95431416e-02 -4.19913452e+00
 6.00000000e-04  6.59087052e-02 -4.10968741e+00
 7.00000000e-04  7.17686400e-02 -4.03308681e+00
 8.00000000e-04  7.72231935e-02 -3.96598531e+00
 9.00000000e-04  8.23430112e-02 -3.90620404e+00
 1.00000000e-03  8.71801569e-02 -3.85224331e+00
 1.00000000e-03  8.71801569e-02 -3.85224331e+00
 2.00000000e-03  1.25844771e-01 -3.48495692e+00
 3.00000000e-03  1.54844476e-01 -3.25915034e+00
 0.004       0.1787437  -3.09338684
 0.005       0.19935626 -2.96134542
 0.006       0.21762544 -2.851049  
 0.007       0.23411655 -2.75600035
 0.008      0.2492001 -2.6722664
 0.009       0.26313451 -2.59727933
 0.01        0.27610846 -2.52926692
 0.01        0.27610846 -2.52926692
 0.02        0.37378603 -2.05715101
 0.03        0.44082134 -1.75760861
 0.04        0.49250846 -1.53227452
 0.05        0.53468524 -1.34898263
 0.06        0.57029799 -1.19297244
 0.07        0.60106915 -1.05618202
 0.08        0.62810362 -0.93370252
 0.09        0.65215735 -0.82231231
 0.1         0.67377272 -0.71977744
 0.1         0.67377272 -0.71977744
0.2        0.81334363 0.04214075
0.3        0.88638132 0.59153736
0.4        0.93037094 1.06097651
0.5        0.95835489 1.49975   
0.6        0.97644187 1.93852349
0.7        0.98797429 2.40796264
0.8        0.99496662 2.95735925
0.9        0.99870856 3.71927744
 1.  1. inf


==> Data/Naive_Bayes_Unbalanced/theory_threshold_N_Edges1999.dat <==
 1.00000000e-04  7.05867373e-03 -3.90383704e+00
 2.00000000e-04  1.14430448e-02 -3.67753139e+00
 3.00000000e-04  1.51227096e-02 -3.54034441e+00
 4.00000000e-04  1.83970303e-02 -3.44065706e+00
 5.00000000e-04  2.13939854e-02 -3.36190336e+00
 6.00000000e-04  2.41836419e-02 -3.29658315e+00
 7.00000000e-04  2.68097316e-02 -3.24064431e+00
 8.00000000e-04  2.93019071e-02 -3.19164235e+00
 9.00000000e-04  3.16814644e-02 -3.14798610e+00
 1.00000000e-03  3.39643611e-02 -3.10858040e+00
 1.00000000e-03  3.39643611e-02 -3.10858040e+00
 2.00000000e-03  5.33278614e-02 -2.84036352e+00
 0.003       0.06903343 -2.67546459
 0.004       0.08267258 -2.55441309
 0.005       0.09491598 -2.45798769
 0.006       0.10612701 -2.37744193
 0.007       0.11653058 -2.3080311 
 0.008       0.1262781  -2.24688302
 0.009       0.13547767 -2.19212248
 0.01        0.14420981 -2.14245531
 0.01        0.14420981 -2.14245531
 0.02        0.21505718 -1.79768497
 0.03        0.26893384 -1.57893925
 0.04        0.31350729 -1.41438536
 0.05        0.35193534 -1.28053346
 0.06        0.38590022 -1.16660448
 0.07        0.41642878 -1.06671104
 0.08        0.44420413 -0.97726839
 0.09        0.46970872 -0.89592387
 0.1         0.49329863 -0.82104611
 0.1         0.49329863 -0.82104611
 0.2         0.66390041 -0.26464293
0.3        0.77045691 0.13656291
0.4        0.84408889 0.47937851
0.5        0.89702005 0.7998    
0.6        0.93550541 1.12022149
0.7        0.96320495 1.46303709
0.8        0.98241407 1.86424293
0.9        0.99455649 2.42064611
 1.  1. inf


==> Data/Naive_Bayes_Unbalanced/theory_threshold_N_Edges2999.dat <==
 1.00000000e-04  1.50052317e-02 -4.56119542e+00
 2.00000000e-04  2.32393681e-02 -4.28401720e+00
 3.00000000e-04  2.98806774e-02 -4.11599114e+00
 4.00000000e-04  3.56367792e-02 -3.99389448e+00
 5.00000000e-04  4.08012707e-02 -3.89743727e+00
 6.00000000e-04  4.55315919e-02 -3.81743335e+00
 7.00000000e-04  4.99244272e-02 -3.74891969e+00
 8.00000000e-04  5.40444586e-02 -3.68890228e+00
 9.00000000e-04  5.79376088e-02 -3.63543229e+00
 1.00000000e-03  6.16379429e-02 -3.58716834e+00
 1.00000000e-03  6.16379429e-02 -3.58716834e+00
 2.00000000e-03  9.19079016e-02 -3.25865741e+00
 3.00000000e-03  1.15318973e-01 -3.05668987e+00
 0.004       0.13501237 -2.90842648
 0.005       0.15226555 -2.79032505
 0.006       0.16775367 -2.69167293
 0.007       0.1818865  -2.60665883
 0.008       0.1949355  -2.53176491
 0.009       0.20709171 -2.46469443
 0.01        0.21849572 -2.40386229
 0.01        0.21849572 -2.40386229
 0.02        0.30689016 -1.98158898
 0.03        0.37004681 -1.71367011
 0.04        0.42010619 -1.51212518
 0.05        0.46184392 -1.34818392
 0.06        0.49772231 -1.20864417
 0.07        0.52920564 -1.0862951 
 0.08        0.55724687 -0.9767461 
 0.09        0.58250623 -0.87711567
 0.1         0.60546277 -0.78540569
 0.1         0.60546277 -0.78540569
 0.2         0.76035439 -0.10392535
0.3        0.84723906 0.38746992
0.4        0.90246352 0.80734906
0.5        0.93931686 1.1998    
0.6        0.96425964 1.59225094
0.7        0.98093548 2.01213008
0.8        0.99159152 2.50352535
0.9        0.99767708 3.18500569
 1.  1. inf


==> Data/New_Bias_Sampling/1000/Mean_N_Parents0.dat <==
 1.00000000e-04  9.40000000e-04 -1.97865807e+00
 2.0000000e-04  1.9500000e-03 -1.8016995e+00
 3.0000000e-04  2.6200000e-03 -1.7338136e+00
 4.00000000e-04  3.51000000e-03 -1.67706542e+00
 5.00000000e-04  4.14000000e-03 -1.63785415e+00
 6.00000000e-04  4.73000000e-03 -1.60754567e+00
 7.00000000e-04  5.50000000e-03 -1.57838203e+00
 8.00000000e-04  6.26000000e-03 -1.55349325e+00
 9.00000000e-04  6.84000000e-03 -1.53338863e+00
 1.00000000e-03  7.63000000e-03 -1.51553876e+00
 1.00000000e-03  7.63000000e-03 -1.51553876e+00
 0.002       0.0132     -1.39820082
 0.003       0.0178     -1.33128375
 0.004       0.02202    -1.27786027
 0.005       0.0267     -1.23321822
 0.006       0.03087    -1.19922399
 0.007       0.03539    -1.16794227
 0.008       0.0393     -1.14072704
 0.009       0.04298    -1.11644837
 0.01        0.04679    -1.09343792
 0.01        0.04679    -1.09343792
 0.02       0.08102   -0.9388723
 0.03       0.10915   -0.8422236
 0.04        0.13613    -0.76820877
 0.05        0.16095    -0.70834284
 0.06        0.18397    -0.65814122
 0.07        0.20634    -0.61332644
 0.08        0.22762    -0.57309319
 0.09        0.24751    -0.53729933
 0.1         0.26653    -0.50370513
 0.1         0.26653    -0.50370513
 0.2         0.42838    -0.25722582
 0.3         0.5563     -0.07731112
0.4        0.6599     0.07474085
0.5        0.74787    0.21857614
0.6        0.82225    0.36167976
0.7        0.88499    0.51378833
0.8        0.93596    0.69163858
0.9        0.97548    0.93919898
1.         0.99999    2.37465544


==> Data/New_Bias_Sampling/1000/Mean_N_Parents1792.dat <==
 1.00000000e-04  4.21000000e-03 -3.18420077e+00
 2.00000000e-04  7.52000000e-03 -2.92662627e+00
 3.00000000e-04  9.90000000e-03 -2.81242477e+00
 4.0000000e-04  1.2220000e-02 -2.7180798e+00
 5.00000000e-04  1.43200000e-02 -2.64787666e+00
 6.00000000e-04  1.64900000e-02 -2.58380703e+00
 7.00000000e-04  1.84600000e-02 -2.53377251e+00
 8.0000000e-04  2.0230000e-02 -2.4961465e+00
 9.00000000e-04  2.15000000e-02 -2.46736889e+00
 1.00000000e-03  2.29600000e-02 -2.43693911e+00
 1.00000000e-03  2.29600000e-02 -2.43693911e+00
 2.00000000e-03  3.70900000e-02 -2.21782299e+00
 0.003       0.04909    -2.08879993
 0.004       0.06031    -1.99083483
 0.005       0.06967    -1.91552679
 0.006       0.07845    -1.85337673
 0.007     0.08635  -1.797754
 0.008       0.09565    -1.74274961
 0.009       0.10352    -1.69853832
 0.01       0.1107    -1.6594704
 0.01       0.1107    -1.6594704
 0.02        0.17276    -1.38342032
 0.03        0.22219    -1.21146862
 0.04        0.26486    -1.07766882
 0.05        0.30069    -0.97260756
 0.06        0.33327    -0.88477524
 0.07        0.36299    -0.80807055
 0.08        0.38929    -0.73755414
 0.09        0.41509    -0.67294998
 0.1        0.43907   -0.6147687
 0.1        0.43907   -0.6147687
 0.2        0.61764   -0.1764991
0.3        0.73408    0.13881372
0.4        0.81614    0.40837706
0.5        0.87768    0.65982028
0.6        0.92318    0.91137568
0.7        0.95546    1.18317786
0.8        0.97947    1.50223093
0.9        0.99385    1.94666123
1.         1.         4.69098087


==> Data/New_Bias_Sampling/1000/Mean_N_Parents2514.dat <==
 1.0000000e-04  9.4800000e-03 -4.0007731e+00
 2.00000000e-04  1.52400000e-02 -3.71717619e+00
 3.00000000e-04  2.05200000e-02 -3.54106403e+00
 4.000000e-04  2.574000e-02 -3.391062e+00
 5.00000000e-04  2.98600000e-02 -3.30177536e+00
 6.00000000e-04  3.44800000e-02 -3.21178414e+00
 7.00000000e-04  3.89700000e-02 -3.13166124e+00
 8.00000000e-04  4.33800000e-02 -3.05810136e+00
 9.00000000e-04  4.63200000e-02 -3.01605307e+00
 1.00000000e-03  4.99400000e-02 -2.96842941e+00
 1.00000000e-03  4.99400000e-02 -2.96842941e+00
 2.00000000e-03  7.61600000e-02 -2.67013942e+00
 0.003       0.09736    -2.49103879
 0.004       0.11543    -2.36451932
 0.005       0.1313     -2.26159781
 0.006       0.14561    -2.17605715
 0.007       0.15936    -2.10043475
 0.008       0.17006    -2.04185835
 0.009       0.18179    -1.98614488
 0.01        0.19235    -1.93670474
 0.01        0.19235    -1.93670474
 0.02        0.27484    -1.58300433
 0.03        0.3346     -1.35724076
 0.04        0.38618    -1.18126518
 0.05      0.4277   -1.043047
 0.06        0.46468    -0.92083687
 0.07        0.4973     -0.81487799
 0.08        0.52772    -0.71923029
 0.09        0.55573    -0.63210835
 0.1        0.58065   -0.5519475
 0.1        0.58065   -0.5519475
0.2        0.74669    0.03304302
0.3        0.83982    0.45398725
0.4        0.89938    0.81651535
0.5        0.93906    1.16111602
0.6        0.96564    1.50421543
0.7       0.98301   1.8755906
0.8        0.99317    2.30992287
0.9        0.99842    2.92261048
1.        1.        7.1526613


==> Data/New_Bias_Sampling/1000/Mean_N_Parents998.dat <==
 1.00000000e-04  2.15000000e-03 -2.48604245e+00
 2.00000000e-04  3.41000000e-03 -2.33395292e+00
 3.0000000e-04  5.0500000e-03 -2.2296056e+00
 4.00000000e-04  6.13000000e-03 -2.15308492e+00
 5.00000000e-04  7.59000000e-03 -2.10176217e+00
 6.00000000e-04  8.64000000e-03 -2.06593897e+00
 7.00000000e-04  9.77000000e-03 -2.02886133e+00
 8.00000000e-04  1.09300000e-02 -1.99965686e+00
 9.00000000e-04  1.20400000e-02 -1.96560046e+00
 1.00000000e-03  1.30100000e-02 -1.94181972e+00
 1.00000000e-03  1.30100000e-02 -1.94181972e+00
 0.002       0.0215     -1.78513922
 0.003      0.02855   -1.6868145
 0.004       0.03521    -1.61201214
 0.005       0.04151    -1.55648746
 0.006       0.0475     -1.50667048
 0.007       0.05351    -1.46746425
 0.008       0.05889    -1.43040621
 0.009       0.06381    -1.39892622
 0.01        0.069      -1.36913368
 0.01        0.069      -1.36913368
 0.02        0.11426    -1.16194973
 0.03        0.15197    -1.02864796
 0.04        0.18675    -0.92774134
 0.05        0.21585    -0.84904977
 0.06        0.2429     -0.78207905
 0.07        0.26906    -0.72356367
 0.08       0.29333   -0.6701985
 0.09        0.31628    -0.62152441
 0.1         0.33863    -0.57701832
 0.1         0.33863    -0.57701832
 0.2        0.51195   -0.2466571
 0.3         0.64009    -0.00925855
0.4        0.7361     0.19294866
0.5        0.81426    0.38365327
0.6        0.87522    0.57397672
0.7        0.92343    0.77678593
0.8        0.96009    1.01670668
0.9        0.98618    1.34875796
1.         1.         3.45742291


==> Data/New_Bias_Sampling/1000/Median_N_Parents0.dat <==
 1.00000000e-04  5.00000000e-04 -1.95351804e+00
 2.0000000e-04  1.5000000e-03 -1.7861189e+00
 3.0000000e-04  2.0000000e-03 -1.7256911e+00
 4.00000000e-04  3.00000000e-03 -1.66405336e+00
 5.00000000e-04  3.50000000e-03 -1.63409619e+00
 6.00000000e-04  4.50000000e-03 -1.61420319e+00
 7.00000000e-04  5.25000000e-03 -1.59182145e+00
 8.00000000e-04  6.50000000e-03 -1.55726722e+00
 9.000000e-04  7.000000e-03 -1.545444e+00
 1.00000000e-03  7.50000000e-03 -1.52033623e+00
 1.00000000e-03  7.50000000e-03 -1.52033623e+00
 0.002       0.0125     -1.39679754
 0.003       0.018      -1.33303573
 0.004       0.022      -1.27747351
 0.005       0.026      -1.23288389
 0.006       0.031      -1.19881067
 0.007       0.0355     -1.16677365
 0.008       0.03875    -1.13323324
 0.009       0.0425     -1.11255676
 0.01        0.04725    -1.09001408
 0.01        0.04725    -1.09001408
 0.02        0.07975    -0.93630889
 0.03        0.10925    -0.84136624
 0.04        0.1365     -0.76632212
 0.05       0.16      -0.7046385
 0.06        0.1835     -0.65453908
 0.07        0.20775    -0.61163938
 0.08        0.229      -0.57054579
 0.09        0.248      -0.53579879
 0.1         0.26725    -0.50223518
 0.1         0.26725    -0.50223518
 0.2        0.4285    -0.2568065
 0.3        0.5575    -0.0778804
0.4        0.66125    0.07498098
0.5        0.748      0.21762512
0.6       0.821     0.3622141
0.7        0.886      0.51320149
0.8        0.936      0.69191474
0.9        0.9755     0.94047201
1.         1.         2.31705862


==> Data/New_Bias_Sampling/1000/Median_N_Parents1792.dat <==
 1.00000000e-04  3.75000000e-03 -3.11759122e+00
 2.00000000e-04  7.25000000e-03 -2.91168484e+00
 3.00000000e-04  9.75000000e-03 -2.80506757e+00
 4.00000000e-04  1.15000000e-02 -2.72527362e+00
 5.00000000e-04  1.45000000e-02 -2.63070285e+00
 6.0000000e-04  1.5750000e-02 -2.5762479e+00
 7.00000000e-04  1.72500000e-02 -2.54226155e+00
 8.0000000e-04  1.8500000e-02 -2.5069395e+00
 9.0000000e-04  1.9750000e-02 -2.4781078e+00
 1.00000000e-03  2.10000000e-02 -2.42776178e+00
 1.00000000e-03  2.10000000e-02 -2.42776178e+00
 2.00000000e-03  3.75000000e-02 -2.21767814e+00
 0.003       0.04875    -2.09607371
 0.004       0.0605     -1.99205521
 0.005       0.0695     -1.91196082
 0.006       0.07825    -1.84357642
 0.007      0.08625   -1.7924945
 0.008       0.096      -1.73643669
 0.009       0.105      -1.69367464
 0.01        0.11175    -1.65348326
 0.01        0.11175    -1.65348326
 0.02        0.17225    -1.38285561
 0.03        0.223      -1.20701907
 0.04        0.26525    -1.07694213
 0.05        0.3        -0.97209247
 0.06        0.33375    -0.88143375
 0.07        0.365      -0.80730913
 0.08        0.3895     -0.73718314
 0.09        0.41525    -0.67309526
 0.1        0.43925   -0.6142038
 0.1        0.43925   -0.6142038
 0.2        0.61875   -0.1788406
0.3       0.736     0.1408692
0.4        0.817      0.40817216
0.5        0.87725    0.66323311
0.6        0.92375    0.91270553
0.7        0.9555     1.18158245
0.8        0.97975    1.49865517
0.9        0.994      1.94446698
1.         1.         4.64373195


==> Data/New_Bias_Sampling/1000/Median_N_Parents2514.dat <==
 1.00000000e-04  9.00000000e-03 -3.91799543e+00
 2.00000000e-04  1.55000000e-02 -3.67744634e+00
 3.00000000e-04  1.92500000e-02 -3.50993492e+00
 4.0000000e-04  2.5500000e-02 -3.4033878e+00
 5.00000000e-04  2.82500000e-02 -3.31495429e+00
 6.00000000e-04  3.32500000e-02 -3.21582397e+00
 7.00000000e-04  3.75000000e-02 -3.14195142e+00
 8.00000000e-04  4.15000000e-02 -3.07728471e+00
 9.00000000e-04  4.45000000e-02 -3.02384621e+00
 1.00000000e-03  4.85000000e-02 -2.96422816e+00
 1.00000000e-03  4.85000000e-02 -2.96422816e+00
 2.00000000e-03  7.72500000e-02 -2.68005546e+00
 0.003       0.0975     -2.48551296
 0.004       0.112      -2.35969586
 0.005       0.1295     -2.26134524
 0.006       0.14475    -2.17524881
 0.007       0.157      -2.09883455
 0.008       0.1705     -2.03930078
 0.009       0.181      -1.98958738
 0.01        0.19125    -1.93877091
 0.01        0.19125    -1.93877091
 0.02        0.274      -1.58565011
 0.03        0.33375    -1.35395016
 0.04        0.386      -1.18232934
 0.05        0.4265     -1.04069785
 0.06        0.4655     -0.92112029
 0.07        0.49625    -0.81333652
 0.08        0.52875    -0.71953053
 0.09        0.55675    -0.63067015
 0.1         0.582      -0.55375001
 0.1         0.582      -0.55375001
0.2        0.7495     0.03591468
0.3        0.84       0.45705003
0.4        0.90025    0.81666262
0.5        0.939      1.16707452
0.6        0.96575    1.50650606
0.7       0.98325   1.8793325
0.8        0.99275    2.31497171
0.9       0.9985    2.9351276
1.         1.         6.78018474


==> Data/New_Bias_Sampling/1000/Median_N_Parents998.dat <==
 1.00000000e-04  1.00000000e-03 -2.49781937e+00
 2.00000000e-04  3.25000000e-03 -2.31523644e+00
 3.00000000e-04  5.00000000e-03 -2.19302316e+00
 4.00000000e-04  5.50000000e-03 -2.11501986e+00
 5.00000000e-04  7.75000000e-03 -2.08075935e+00
 6.00000000e-04  8.75000000e-03 -2.04050836e+00
 7.0000000e-04  9.7500000e-03 -2.0122999e+00
 8.00000000e-04  1.05000000e-02 -1.98636917e+00
 9.00000000e-04  1.20000000e-02 -1.94250537e+00
 1.00000000e-03  1.22500000e-02 -1.93457239e+00
 1.00000000e-03  1.22500000e-02 -1.93457239e+00
 0.002       0.0215     -1.77946704
 0.003     0.02875  -1.683645
 0.004       0.03525    -1.61650718
 0.005       0.041      -1.55743267
 0.006       0.0485     -1.50062883
 0.007       0.05425    -1.46928977
 0.008       0.059      -1.42955335
 0.009       0.0645     -1.39381771
 0.01        0.06925    -1.37298967
 0.01        0.06925    -1.37298967
 0.02       0.1135    -1.1629316
 0.03        0.1545     -1.03019271
 0.04       0.18825   -0.9291912
 0.05        0.21825    -0.85101407
 0.06        0.2445     -0.78209517
 0.07        0.269      -0.72408448
 0.08        0.296      -0.67022258
 0.09        0.31775    -0.62328632
 0.1         0.3395     -0.57722113
 0.1         0.3395     -0.57722113
 0.2         0.50925    -0.24785343
 0.3         0.6385     -0.01018165
0.4        0.73475    0.19070226
0.5        0.8145     0.38360448
0.6        0.8745     0.57320419
0.7       0.92275   0.7740525
0.8        0.95975    1.01105721
0.9        0.986      1.34617094
1.         1.         3.41379748


==> Data/New_Bias_Sampling/500/Mean_N_Parents0.dat <==
 1.00000000e-04  1.19000000e-03 -1.95740494e+00
 2.00000000e-04  1.91000000e-03 -1.81996565e+00
 3.00000000e-04  2.66000000e-03 -1.74577062e+00
 4.00000000e-04  3.52000000e-03 -1.69800471e+00
 5.00000000e-04  4.41000000e-03 -1.64896041e+00
 6.00000000e-04  4.97000000e-03 -1.62219606e+00
 7.00000000e-04  5.72000000e-03 -1.59751663e+00
 8.00000000e-04  6.24000000e-03 -1.57390513e+00
 9.00000000e-04  7.00000000e-03 -1.55183582e+00
 1.00000000e-03  7.64000000e-03 -1.53445948e+00
 1.00000000e-03  7.64000000e-03 -1.53445948e+00
 0.002       0.01313    -1.41705819
 0.003       0.01835    -1.34177662
 0.004       0.02319    -1.28588336
 0.005       0.0269     -1.24715141
 0.006       0.03095    -1.20997691
 0.007       0.03511    -1.17799547
 0.008       0.03846    -1.15099927
 0.009       0.04238    -1.12575481
 0.01        0.04606    -1.10350342
 0.01        0.04606    -1.10350342
 0.02        0.07955    -0.94875427
 0.03        0.1092     -0.84967739
 0.04        0.1344     -0.77674874
 0.05        0.15969    -0.71694711
 0.06        0.18438    -0.66478235
 0.07        0.20641    -0.61890731
 0.08        0.22723    -0.57808786
 0.09        0.2469     -0.54158163
 0.1         0.26643    -0.50745498
 0.1         0.26643    -0.50745498
 0.2         0.42911    -0.25720068
 0.3         0.55795    -0.07662001
0.4       0.66336   0.0762241
0.5        0.75188    0.22057606
0.6       0.82467   0.3640109
0.7        0.88599    0.51874683
0.8        0.93616    0.69970489
0.9        0.97546    0.94954661
1.         0.99999    2.44793558


==> Data/New_Bias_Sampling/500/Mean_N_Parents1792.dat <==
 1.00000000e-04  4.08000000e-03 -3.20834114e+00
 2.0000000e-04  7.5700000e-03 -2.9107763e+00
 3.00000000e-04  1.01600000e-02 -2.79142332e+00
 4.00000000e-04  1.24900000e-02 -2.70107275e+00
 5.00000000e-04  1.39300000e-02 -2.65275428e+00
 6.0000000e-04  1.5910000e-02 -2.5949263e+00
 7.00000000e-04  1.75100000e-02 -2.54984927e+00
 8.00000000e-04  1.94300000e-02 -2.50750447e+00
 9.00000000e-04  2.09000000e-02 -2.47774492e+00
 1.00000000e-03  2.27600000e-02 -2.44114866e+00
 1.00000000e-03  2.27600000e-02 -2.44114866e+00
 2.00000000e-03  3.81400000e-02 -2.20765687e+00
 0.003       0.05002    -2.07531051
 0.004       0.0613     -1.97403549
 0.005       0.07209    -1.89529899
 0.006       0.08168    -1.82953222
 0.007       0.09047    -1.77133345
 0.008       0.09836    -1.72311564
 0.009       0.10561    -1.68215571
 0.01        0.11354    -1.64213911
 0.01        0.11354    -1.64213911
 0.02        0.17591    -1.37222794
 0.03        0.22481    -1.20408228
 0.04        0.26589    -1.07233374
 0.05        0.3014     -0.96720912
 0.06        0.33479    -0.87839637
 0.07        0.36488    -0.79872858
 0.08        0.39264    -0.72886311
 0.09        0.41766    -0.66734302
 0.1         0.44195    -0.60827369
 0.1         0.44195    -0.60827369
 0.2         0.61772    -0.17526899
0.3      0.73209  0.138736
0.4        0.81524    0.40674251
0.5       0.87655   0.6578174
0.6       0.92207   0.9096211
0.7        0.95522    1.18085038
0.8        0.97867    1.49878816
0.9        0.99375    1.94222547
1.         1.         4.99600758


==> Data/New_Bias_Sampling/500/Mean_N_Parents2514.dat <==
 1.00000000e-04  9.38000000e-03 -4.06186944e+00
 2.00000000e-04  1.68700000e-02 -3.66996178e+00
 3.00000000e-04  2.15300000e-02 -3.52176065e+00
 4.00000000e-04  2.75000000e-02 -3.36314626e+00
 5.00000000e-04  3.05500000e-02 -3.29670408e+00
 6.00000000e-04  3.37300000e-02 -3.23457853e+00
 7.00000000e-04  3.69000000e-02 -3.16602065e+00
 8.00000000e-04  3.99100000e-02 -3.11546919e+00
 9.00000000e-04  4.29900000e-02 -3.06713079e+00
 1.00000000e-03  4.58600000e-02 -3.02893883e+00
 1.00000000e-03  4.58600000e-02 -3.02893883e+00
 2.00000000e-03  7.29100000e-02 -2.70940212e+00
 0.003       0.09357    -2.52608491
 0.004      0.11166   -2.3946346
 0.005       0.1281     -2.28572699
 0.006       0.14091    -2.20945004
 0.007       0.1546     -2.12866073
 0.008       0.16738    -2.06059955
 0.009       0.17952    -1.99818708
 0.01        0.18962    -1.94402698
 0.01        0.18962    -1.94402698
 0.02        0.27294    -1.58785846
 0.03        0.33624    -1.35333254
 0.04        0.38594    -1.18103265
 0.05        0.42877    -1.04151137
 0.06        0.46587    -0.92024229
 0.07        0.49851    -0.81483083
 0.08        0.52869    -0.71873114
 0.09        0.55505    -0.63330748
 0.1         0.58013    -0.55391449
 0.1         0.58013    -0.55391449
0.2        0.74709    0.03250962
0.3        0.8423     0.45903375
0.4        0.90045    0.82271264
0.5        0.93953    1.16464113
0.6        0.96576    1.50915764
0.7        0.98301    1.87945274
0.8        0.99303    2.31620337
0.9        0.99833    2.92987397
1.         1.         7.27707243


==> Data/New_Bias_Sampling/500/Mean_N_Parents998.dat <==
 1.00000000e-04  1.73000000e-03 -2.53247576e+00
 2.00000000e-04  3.21000000e-03 -2.32769626e+00
 3.0000000e-04  4.2100000e-03 -2.2453852e+00
 4.00000000e-04  5.70000000e-03 -2.16367816e+00
 5.00000000e-04  6.62000000e-03 -2.11332863e+00
 6.00000000e-04  7.76000000e-03 -2.06419079e+00
 7.00000000e-04  8.95000000e-03 -2.02215406e+00
 8.00000000e-04  1.02400000e-02 -1.98617132e+00
 9.00000000e-04  1.12800000e-02 -1.95597143e+00
 1.00000000e-03  1.22100000e-02 -1.93555962e+00
 1.00000000e-03  1.22100000e-02 -1.93555962e+00
 0.002       0.02105    -1.76901604
 0.003       0.02896    -1.66970433
 0.004       0.03632    -1.59814223
 0.005      0.04254   -1.5426903
 0.006       0.04848    -1.49416727
 0.007       0.05428    -1.45436352
 0.008       0.05958    -1.42010053
 0.009       0.06473    -1.38845972
 0.01        0.06994    -1.35938535
 0.01        0.06994    -1.35938535
 0.02        0.11459    -1.15456951
 0.03       0.15288   -1.0247268
 0.04        0.18598    -0.92798962
 0.05        0.2153     -0.85007271
 0.06       0.24253   -0.7832037
 0.07        0.26869    -0.72393739
 0.08        0.29259    -0.67167658
 0.09        0.31596    -0.62270412
 0.1         0.3377     -0.57839723
 0.1         0.3377     -0.57839723
 0.2       0.51044  -0.250702
 0.3         0.63609    -0.01442599
0.4        0.73276    0.18879738
0.5        0.81182    0.37695074
0.6        0.87299    0.56568758
0.7       0.92149   0.7688228
0.8        0.95928    1.00680055
0.9        0.98568    1.33764834
1.         0.99999    3.33105146


==> Data/New_Bias_Sampling/500/Median_N_Parents0.dat <==
 1.00000000e-04  5.00000000e-04 -1.95204672e+00
 2.00000000e-04  1.50000000e-03 -1.80873926e+00
 3.0000000e-04  2.5000000e-03 -1.7406134e+00
 4.00000000e-04  3.50000000e-03 -1.68090627e+00
 5.00000000e-04  4.50000000e-03 -1.64205317e+00
 6.00000000e-04  5.00000000e-03 -1.61733512e+00
 7.00000000e-04  6.00000000e-03 -1.60156022e+00
 8.00000000e-04  6.25000000e-03 -1.57322244e+00
 9.00000000e-04  7.50000000e-03 -1.55139113e+00
 1.00000000e-03  8.00000000e-03 -1.54100049e+00
 1.00000000e-03  8.00000000e-03 -1.54100049e+00
 0.002       0.01325    -1.42679399
 0.003       0.01775    -1.34324126
 0.004       0.0225     -1.28754646
 0.005       0.02625    -1.24838724
 0.006       0.03075    -1.21248709
 0.007       0.034      -1.17751206
 0.008       0.0375     -1.15506595
 0.009       0.0425     -1.13188586
 0.01        0.04575    -1.10877501
 0.01        0.04575    -1.10877501
 0.02        0.08       -0.94985221
 0.03       0.10925   -0.8493074
 0.04        0.1355     -0.77645823
 0.05       0.1625    -0.7159162
 0.06       0.188     -0.6658265
 0.07        0.2085     -0.61964857
 0.08        0.22725    -0.57848429
 0.09        0.246      -0.54194805
 0.1        0.268     -0.5048268
 0.1        0.268     -0.5048268
 0.2         0.43025    -0.25835399
 0.3         0.55975    -0.07688796
0.4        0.665      0.07632236
0.5        0.75       0.21917436
0.6        0.82325    0.36257404
0.7        0.88575    0.51621201
0.8        0.93575    0.69669028
0.9        0.9755     0.94437272
1.         1.         2.44894406


==> Data/New_Bias_Sampling/500/Median_N_Parents1792.dat <==
 1.00000000e-04  3.75000000e-03 -3.09982162e+00
 2.00000000e-04  8.00000000e-03 -2.90647892e+00
 3.00000000e-04  9.75000000e-03 -2.75466203e+00
 4.00000000e-04  1.12500000e-02 -2.70306369e+00
 5.00000000e-04  1.30000000e-02 -2.64997084e+00
 6.00000000e-04  1.50000000e-02 -2.60126991e+00
 7.00000000e-04  1.62500000e-02 -2.53923277e+00
 8.00000000e-04  1.87500000e-02 -2.50497161e+00
 9.00000000e-04  2.00000000e-02 -2.47700512e+00
 1.00000000e-03  2.12500000e-02 -2.44784015e+00
 1.00000000e-03  2.12500000e-02 -2.44784015e+00
 2.00000000e-03  3.65000000e-02 -2.20918981e+00
 0.003       0.04775    -2.08267201
 0.004       0.0615     -1.96515197
 0.005       0.07175    -1.89553417
 0.006       0.0795     -1.83447373
 0.007       0.091      -1.77493772
 0.008       0.098      -1.73117895
 0.009       0.1065     -1.68520361
 0.01        0.11225    -1.64328653
 0.01        0.11225    -1.64328653
 0.02       0.177     -1.3736909
 0.03        0.225      -1.20430931
 0.04        0.26675    -1.07722393
 0.05        0.3025     -0.97062017
 0.06        0.33625    -0.88143818
 0.07        0.366      -0.80222483
 0.08        0.3945     -0.73192961
 0.09        0.41775    -0.67008317
 0.1         0.443      -0.60981524
 0.1         0.443      -0.60981524
 0.2         0.6175     -0.17767951
0.3        0.732      0.13776049
0.4        0.8145     0.40617297
0.5        0.8765     0.65604129
0.6        0.922      0.90941961
0.7       0.9555    1.1783432
0.8        0.979      1.49531109
0.9        0.9935     1.93885906
1.        1.        4.7290305


==> Data/New_Bias_Sampling/500/Median_N_Parents2514.dat <==
 1.00000000e-04  8.25000000e-03 -3.91635423e+00
 2.00000000e-04  1.60000000e-02 -3.63126964e+00
 3.00000000e-04  2.12500000e-02 -3.49902485e+00
 4.00000000e-04  2.65000000e-02 -3.33001711e+00
 5.00000000e-04  2.90000000e-02 -3.26265648e+00
 6.00000000e-04  3.32500000e-02 -3.19308005e+00
 7.00000000e-04  3.40000000e-02 -3.16445669e+00
 8.00000000e-04  4.02500000e-02 -3.11483484e+00
 9.0000000e-04  4.3000000e-02 -3.0720737e+00
 1.00000000e-03  4.55000000e-02 -3.01310917e+00
 1.00000000e-03  4.55000000e-02 -3.01310917e+00
 2.00000000e-03  7.17500000e-02 -2.71151064e+00
 0.003       0.09225    -2.52601784
 0.004       0.11325    -2.38669857
 0.005       0.128      -2.28061415
 0.006       0.1415     -2.20464264
 0.007       0.153      -2.12546769
 0.008       0.16775    -2.05633085
 0.009       0.179      -1.99910148
 0.01        0.18825    -1.94495785
 0.01        0.18825    -1.94495785
 0.02        0.271      -1.58077443
 0.03       0.3355    -1.3476219
 0.04       0.38675   -1.1801949
 0.05        0.4305     -1.03992491
 0.06        0.46625    -0.92009461
 0.07        0.49925    -0.81372586
 0.08        0.53       -0.72365109
 0.09        0.5565     -0.64272711
 0.1        0.58175   -0.5564544
 0.1        0.58175   -0.5564544
0.2       0.746     0.0327132
0.3        0.8415     0.45809067
0.4        0.90025    0.82284639
0.5        0.939      1.16365293
0.6       0.966     1.5075506
0.7        0.9835     1.87578773
0.8        0.9925     2.31000254
0.9        0.9985     2.92589489
1.         1.         6.90092639


==> Data/New_Bias_Sampling/500/Median_N_Parents998.dat <==
 1.00000000e-04  1.00000000e-03 -2.44681346e+00
 2.00000000e-04  3.00000000e-03 -2.31592532e+00
 3.00000000e-04  4.00000000e-03 -2.23486843e+00
 4.00000000e-04  5.00000000e-03 -2.14469336e+00
 5.00000000e-04  6.00000000e-03 -2.10178389e+00
 6.00000000e-04  7.50000000e-03 -2.05484342e+00
 7.00000000e-04  8.50000000e-03 -2.01355692e+00
 8.00000000e-04  9.75000000e-03 -1.98598736e+00
 9.00000000e-04  1.10000000e-02 -1.95190865e+00
 1.00000000e-03  1.17500000e-02 -1.93520333e+00
 1.00000000e-03  1.17500000e-02 -1.93520333e+00
 0.002       0.02025    -1.75685258
 0.003       0.0285     -1.66381341
 0.004       0.036      -1.59332351
 0.005       0.042      -1.53752046
 0.006       0.04775    -1.48913732
 0.007       0.05275    -1.44675285
 0.008      0.05875   -1.4184507
 0.009       0.06375    -1.38808142
 0.01        0.069      -1.36121808
 0.01        0.069      -1.36121808
 0.02        0.11375    -1.15266459
 0.03        0.15225    -1.02260247
 0.04        0.18575    -0.92813246
 0.05       0.215     -0.8500926
 0.06       0.24325   -0.7798036
 0.07        0.2685     -0.72408777
 0.08       0.29175   -0.6694562
 0.09        0.3155     -0.62275025
 0.1         0.33725    -0.57720707
 0.1         0.33725    -0.57720707
 0.2         0.511      -0.25252296
 0.3         0.636      -0.01562118
0.4        0.73275    0.18755475
0.5        0.81125    0.37870373
0.6        0.87225    0.56574616
0.7        0.9205     0.77246456
0.8        0.95925    1.00889205
0.9        0.9855     1.33522957
1.         1.         3.29920001


==> Data/New_Bias_Sampling/500/theory_threshold0.dat <==
 1.00000000e-04  6.43155450e-04 -1.73450824e+00
 2.00000000e-04  1.18256166e-03 -1.64504190e+00
 3.0000000e-04  1.6860257e-03 -1.5908072e+00
 4.00000000e-04  2.16682990e-03 -1.55139739e+00
 5.00000000e-04  2.63111773e-03 -1.52026337e+00
 6.00000000e-04  3.08244242e-03 -1.49444006e+00
 7.00000000e-04  3.52311901e-03 -1.47232553e+00
 8.00000000e-04  3.95477404e-03 -1.45295338e+00
 9.00000000e-04  4.37861182e-03 -1.43569457e+00
 1.00000000e-03  4.79555921e-03 -1.42011615e+00
 1.00000000e-03  4.79555921e-03 -1.42011615e+00
 0.002       0.0086996  -1.31408087
 0.003       0.01229507 -1.24889069
 0.004       0.01569593 -1.2010349 
 0.005       0.01895487 -1.16291465
 0.006       0.02210236 -1.13107216
 0.007       0.02515825 -1.1036317 
 0.008       0.02813649 -1.07945777
 0.009       0.03104741 -1.05780906
 0.01        0.03389894 -1.03817394
 0.01        0.03389894 -1.03817394
 0.02        0.06012216 -0.90187446
 0.03        0.08367121 -0.8153968 
 0.04        0.10552452 -0.75034304
 0.05        0.1261349  -0.69742681
 0.06        0.14576444 -0.6523868 
 0.07        0.16458402 -0.61289551
 0.08        0.18271374 -0.57753578
 0.09        0.20024259 -0.54537752
 0.1         0.21723908 -0.51577578
 0.1         0.21723908 -0.51577578
 0.2         0.36631798 -0.29581062
 0.3         0.49026657 -0.13720026
 0.4         0.59741157 -0.00167355
0.5        0.69146246 0.125     
0.6        0.77437932 0.25167355
0.7        0.84717693 0.38720026
0.8        0.91014058 0.54581062
0.9        0.96258881 0.76577578
 1.  1. inf


==> Data/New_Bias_Sampling/500/theory_threshold1792.dat <==
 1.00000000e-04  2.78411486e-03 -3.07305181e+00
 2.00000000e-04  4.75372365e-03 -2.90363175e+00
 3.00000000e-04  6.48162030e-03 -2.80092894e+00
 4.00000000e-04  8.06506081e-03 -2.72629961e+00
 5.00000000e-04  9.54701985e-03 -2.66734193e+00
 6.00000000e-04  1.09515730e-02 -2.61844101e+00
 7.00000000e-04  1.22940195e-02 -2.57656331e+00
 8.00000000e-04  1.35848890e-02 -2.53987878e+00
 9.00000000e-04  1.48318407e-02 -2.50719624e+00
 1.00000000e-03  1.60406784e-02 -2.47769579e+00
 1.00000000e-03  1.60406784e-02 -2.47769579e+00
 2.00000000e-03  2.67214430e-02 -2.27689956e+00
 0.003       0.03585581 -2.15345064
 0.004       0.04407549 -2.06282739
 0.005       0.05165731 -1.99064008
 0.006       0.05875541 -1.93034079
 0.007       0.06546731 -1.8783775 
 0.008       0.07185982 -1.83259998
 0.009       0.07798139 -1.79160439
 0.01        0.08386862 -1.75442187
 0.01        0.08386862 -1.75442187
 0.02        0.13416597 -1.49631513
 0.03        0.1751631  -1.33255468
 0.04        0.21074203 -1.20936407
 0.05        0.24258335 -1.10915801
 0.06        0.27161471 -1.02386692
 0.07        0.29841861 -0.94908331
 0.08        0.32339191 -0.88212351
 0.09        0.34682072 -0.82122626
 0.1         0.36892015 -0.76517023
 0.1         0.36892015 -0.76517023
 0.2         0.54189764 -0.34862799
 0.3         0.66364672 -0.04827172
0.4        0.75599887 0.20837163
0.5        0.82813904 0.44825   
0.6        0.88496604 0.68812837
0.7        0.92938653 0.94477172
0.8        0.96314893 1.24512799
0.9        0.98707269 1.66167023
 1.  1. inf


==> Data/New_Bias_Sampling/500/theory_threshold2514.dat <==
 1.00000000e-04  7.20626632e-03 -3.92209324e+00
 2.00000000e-04  1.16682308e-02 -3.69445457e+00
 3.00000000e-04  1.54091248e-02 -3.55645950e+00
 4.00000000e-04  1.87356349e-02 -3.45618495e+00
 5.00000000e-04  2.17787687e-02 -3.37696737e+00
 6.00000000e-04  2.46102125e-02 -3.31126240e+00
 7.00000000e-04  2.72746903e-02 -3.25499406e+00
 8.00000000e-04  2.98025163e-02 -3.20570346e+00
 9.00000000e-04  3.22154556e-02 -3.16179006e+00
 1.00000000e-03  3.45298126e-02 -3.12215224e+00
 1.00000000e-03  3.45298126e-02 -3.12215224e+00
 2.00000000e-03  5.41414676e-02 -2.85235546e+00
 0.003       0.07002853 -2.68648521
 0.004       0.0838138  -2.56472067
 0.005       0.09618048 -2.46772729
 0.006       0.10749851 -2.38670708
 0.007       0.11799675 -2.3168874 
 0.008       0.1278292  -2.25537914
 0.009       0.13710575 -2.20029604
 0.01        0.14590825 -2.15033631
 0.01        0.14590825 -2.15033631
 0.02        0.21724069 -1.80353514
 0.03        0.27139785 -1.58350092
 0.04        0.31615314 -1.41797775
 0.05        0.35470417 -1.28333741
 0.06        0.38875294 -1.16873734
 0.07        0.41933765 -1.0682555 
 0.08        0.44714859 -0.97828599
 0.09        0.47267303 -0.89646233
 0.1         0.49627044 -0.82114351
 0.1         0.49627044 -0.82114351
 0.2         0.66661368 -0.2614629 
0.3        0.77271029 0.14210619
0.4        0.84586426 0.4869411 
0.5        0.89834947 0.80925   
0.6       0.936439  1.1315589
0.7        0.96380069 1.47639381
0.8        0.98273485 1.8799629 
0.9        0.99467158 2.43964351
 1.  1. inf


==> Data/New_Bias_Sampling/500/theory_threshold998.dat <==
 1.00000000e-04  1.29653767e-03 -2.37867658e+00
 2.00000000e-04  2.30328540e-03 -2.25221534e+00
 3.00000000e-04  3.21642557e-03 -2.17555425e+00
 4.00000000e-04  4.07198953e-03 -2.11984824e+00
 5.00000000e-04  4.88629617e-03 -2.07584010e+00
 6.00000000e-04  5.66864634e-03 -2.03933869e+00
 7.00000000e-04  6.42503064e-03 -2.00807966e+00
 8.00000000e-04  7.15961812e-03 -1.98069701e+00
 9.00000000e-04  7.87547057e-03 -1.95630158e+00
 1.00000000e-03  8.57492758e-03 -1.93428138e+00
 1.00000000e-03  8.57492758e-03 -1.93428138e+00
 0.002       0.01495015 -1.78439984
 0.003       0.02062401 -1.69225312
 0.004       0.02586844 -1.62460866
 0.005       0.03080611 -1.57072545
 0.006       0.03550674 -1.52571589
 0.007       0.04001515 -1.48692862
 0.008       0.04436246 -1.45275862
 0.009       0.0485715  -1.42215804
 0.01        0.05265968 -1.39440366
 0.01        0.05265968 -1.39440366
 0.02        0.0889908  -1.20174349
 0.03        0.12018941 -1.07950679
 0.04        0.14825821 -0.98755288
 0.05        0.17409639 -0.91275546
 0.06        0.19821329 -0.84909112
 0.07        0.22093541 -0.79326994
 0.08        0.24248904 -0.74328874
 0.09        0.26303979 -0.69783283
 0.1         0.28271382 -0.65599059
 0.1         0.28271382 -0.65599059
 0.2         0.44635808 -0.34506845
 0.3         0.572347   -0.12087171
0.4        0.6748718  0.07069614
0.5        0.76014005 0.24975   
0.6        0.83149762 0.42880386
0.7        0.8908673  0.62037171
0.8        0.93923391 0.84456845
0.9        0.976611   1.15549059
 1.  1. inf


==> Data/New_Overfitting/Mean_N_Edges1000.dat <==
 1.00000000e-04  6.14000000e-03 -3.34053343e+00
 2.00000000e-04  1.00000000e-02 -3.07414637e+00
 3.00000000e-04  1.33100000e-02 -2.90944477e+00
 4.00000000e-04  1.66200000e-02 -2.80984009e+00
 5.00000000e-04  1.99800000e-02 -2.72608918e+00
 6.00000000e-04  2.21000000e-02 -2.67546923e+00
 7.00000000e-04  2.53700000e-02 -2.61082311e+00
 8.00000000e-04  2.78600000e-02 -2.55729074e+00
 9.00000000e-04  3.05200000e-02 -2.51681675e+00
 1.00000000e-03  3.28200000e-02 -2.48192436e+00
 1.00000000e-03  3.28200000e-02 -2.48192436e+00
 2.00000000e-03  5.34900000e-02 -2.23526276e+00
 0.003       0.06948    -2.09667883
 0.004       0.0833     -1.99264283
 0.005       0.09514    -1.91324601
 0.006       0.10565    -1.85019511
 0.007       0.11675    -1.79240095
 0.008       0.1265     -1.73985685
 0.009       0.13614    -1.69240287
 0.01        0.14464    -1.65402901
 0.01        0.14464    -1.65402901
 0.02        0.21535    -1.36605424
 0.03        0.26997    -1.18396372
 0.04        0.3172     -1.04360881
 0.05        0.35518    -0.93240301
 0.06        0.38834    -0.83914932
 0.07        0.41814    -0.75770763
 0.08        0.44623    -0.68417185
 0.09        0.4717     -0.61670323
 0.1         0.49481    -0.55611389
 0.1         0.49481    -0.55611389
 0.2         0.66632    -0.09798017
0.3        0.77437    0.23071981
0.4        0.84951    0.51217993
0.5        0.9009     0.77756938
0.6        0.939      1.04299584
0.7        0.96634    1.32889439
0.8        0.98427    1.66275146
0.9        0.99553    2.13029848
1.         1.         5.07610786


==> Data/New_Overfitting/Mean_N_Edges1998.dat <==
 1.0000000e-04  1.7440000e-02 -3.9304721e+00
 2.00000000e-04  2.90600000e-02 -3.56718136e+00
 3.00000000e-04  3.75200000e-02 -3.37054273e+00
 4.0000000e-04  4.4320000e-02 -3.2543925e+00
 5.00000000e-04  5.00800000e-02 -3.16363416e+00
 6.00000000e-04  5.52900000e-02 -3.09395485e+00
 7.00000000e-04  6.04700000e-02 -3.02879213e+00
 8.00000000e-04  6.59100000e-02 -2.96540557e+00
 9.00000000e-04  7.00900000e-02 -2.91849815e+00
 1.00000000e-03  7.51400000e-02 -2.86709382e+00
 1.00000000e-03  7.51400000e-02 -2.86709382e+00
 2.0000000e-03  1.1197000e-01 -2.5412105e+00
 0.003      0.13827   -2.3564748
 0.004       0.16054    -2.22765993
 0.005       0.18052    -2.11801724
 0.006       0.19824    -2.02832509
 0.007       0.21358    -1.95267128
 0.008       0.22981    -1.88103818
 0.009       0.24284    -1.82019399
 0.01        0.25613    -1.76319933
 0.01        0.25613    -1.76319933
 0.02        0.35029    -1.39746227
 0.03        0.41672    -1.16209423
 0.04        0.46919    -0.98797259
 0.05        0.5116     -0.84735129
 0.06       0.54756   -0.7248874
 0.07        0.5794     -0.61745981
 0.08        0.60623    -0.52141063
 0.09        0.63126    -0.43584991
 0.1         0.65392    -0.35492473
 0.1         0.65392    -0.35492473
0.2        0.80104    0.23460703
0.3        0.87931    0.66367917
0.4        0.92666    1.02791449
0.5       0.95663   1.3711197
0.6        0.976      1.71867652
0.7        0.98772    2.09024331
0.8        0.99526    2.53063081
0.9        0.99881    3.14283223
1.         1.         7.15256153


==> Data/New_Overfitting/Mean_N_Edges2792.dat <==
 1.00000000e-04  5.08400000e-02 -4.45837776e+00
 2.00000000e-04  7.70000000e-02 -4.03259174e+00
 3.00000000e-04  9.30300000e-02 -3.83660641e+00
 4.00000000e-04  1.06660000e-01 -3.68213225e+00
 5.00000000e-04  1.17110000e-01 -3.57468984e+00
 6.00000000e-04  1.28030000e-01 -3.47495142e+00
 7.00000000e-04  1.36450000e-01 -3.40067916e+00
 8.00000000e-04  1.44760000e-01 -3.33240596e+00
 9.00000000e-04  1.50830000e-01 -3.27986781e+00
 1.00000000e-03  1.58890000e-01 -3.22002705e+00
 1.00000000e-03  1.58890000e-01 -3.22002705e+00
 2.0000000e-03  2.2043000e-01 -2.8176329e+00
 0.003       0.26408    -2.56640925
 0.004       0.29494    -2.40064373
 0.005       0.32207    -2.26541132
 0.006      0.34826   -2.1423192
 0.007       0.37038    -2.03857578
 0.008       0.38855    -1.95706602
 0.009       0.4045     -1.88277316
 0.01        0.41971    -1.81499424
 0.01        0.41971    -1.81499424
 0.02        0.53112    -1.33190487
 0.03        0.60187    -1.02111428
 0.04       0.65149   -0.8001619
 0.05      0.69008  -0.616064
 0.06        0.72324    -0.45813027
 0.07       0.74919   -0.3249226
 0.08        0.77176    -0.20525233
 0.09        0.79072    -0.09543843
0.1        0.80712    0.00659601
0.1        0.80712    0.00659601
0.2        0.90671    0.76785623
0.3       0.94994   1.3188989
0.4        0.97336    1.79265216
0.5       0.98623   2.2364159
0.6        0.99318    2.68403084
0.7        0.99691    3.16579866
0.8        0.99903    3.73663362
0.9        0.99982    4.54059944
1.         1.         9.73326103


==> Data/New_Overfitting/Mean_N_Edges3514.dat <==
 1.00000000e-04  1.81630000e-01 -4.74855147e+00
 2.0000000e-04  2.3920000e-01 -4.2283044e+00
 3.0000000e-04  2.8030000e-01 -3.9244293e+00
 4.00000000e-04  3.14380000e-01 -3.68656014e+00
 5.00000000e-04  3.37050000e-01 -3.53811894e+00
 6.00000000e-04  3.57210000e-01 -3.40575459e+00
 7.00000000e-04  3.73610000e-01 -3.30112176e+00
 8.00000000e-04  3.89490000e-01 -3.20469389e+00
 9.00000000e-04  4.05360000e-01 -3.11196875e+00
 1.00000000e-03  4.14850000e-01 -3.05362726e+00
 1.00000000e-03  4.14850000e-01 -3.05362726e+00
 2.00000000e-03  4.97990000e-01 -2.56324097e+00
 0.003       0.55065    -2.25740093
 0.004       0.58543    -2.05382851
 0.005       0.61648    -1.87482673
 0.006       0.64275    -1.71548488
 0.007       0.66443    -1.58235543
 0.008       0.68304    -1.46768427
 0.009      0.69809   -1.3695373
 0.01        0.71213    -1.27878769
 0.01        0.71213    -1.27878769
 0.02       0.7985    -0.6604581
 0.03        0.84471    -0.26222194
0.04       0.87534    0.04302693
0.05       0.89629    0.28145987
0.06       0.91197    0.48471471
0.07       0.92366    0.65975849
0.08       0.93387    0.82195688
0.09       0.94175    0.96920427
0.1      0.94854  1.107685
0.1      0.94854  1.107685
0.2        0.98165    2.12263638
0.3        0.99242    2.85830451
0.4       0.9966    3.4905743
0.5        0.99849    4.08184546
0.6        0.99944    4.67991416
0.7        0.99981    5.32882245
0.8        0.99997    6.09295539
0.9        1.         7.17459844
 1.          1.         14.65983338


==> Data/New_Overfitting/Median_N_Edges1000.dat <==
 1.00000000e-04  4.50000000e-03 -3.24871699e+00
 2.00000000e-04  9.50000000e-03 -3.01611331e+00
 3.00000000e-04  1.25000000e-02 -2.91081993e+00
 4.0000000e-04  1.5750000e-02 -2.8010416e+00
 5.00000000e-04  1.92500000e-02 -2.71733845e+00
 6.00000000e-04  2.07500000e-02 -2.67131645e+00
 7.00000000e-04  2.37500000e-02 -2.59778907e+00
 8.00000000e-04  2.62500000e-02 -2.54631526e+00
 9.00000000e-04  2.97500000e-02 -2.50363417e+00
 1.00000000e-03  3.22500000e-02 -2.47785011e+00
 1.00000000e-03  3.22500000e-02 -2.47785011e+00
 2.00000000e-03  5.20000000e-02 -2.23701449e+00
 0.003       0.07       -2.09657191
 0.004       0.0835     -1.99142999
 0.005       0.094      -1.91065684
 0.006       0.1055     -1.84807181
 0.007       0.11625    -1.79135553
 0.008       0.12675    -1.73855264
 0.009       0.13575    -1.69467317
 0.01        0.14375    -1.65199134
 0.01        0.14375    -1.65199134
 0.02        0.2155     -1.37024954
 0.03        0.269      -1.19098178
 0.04        0.31875    -1.04455551
 0.05        0.3545     -0.93382547
 0.06        0.3865     -0.84261431
 0.07        0.417      -0.75660334
 0.08        0.44525    -0.68363741
 0.09        0.47075    -0.61730661
 0.1         0.494      -0.55799573
 0.1         0.494      -0.55799573
 0.2         0.6665     -0.09915357
0.3        0.77325    0.23218479
0.4        0.848      0.51024313
0.5        0.90025    0.77416417
0.6       0.93825   1.0396725
0.7        0.96675    1.31869495
0.8        0.98475    1.65945967
0.9        0.9955     2.13324681
1.         1.         5.02728644


==> Data/New_Overfitting/Median_N_Edges1998.dat <==
 1.00000000e-04  1.55000000e-02 -3.85842083e+00
 2.00000000e-04  2.87500000e-02 -3.52809047e+00
 3.00000000e-04  3.60000000e-02 -3.37667534e+00
 4.00000000e-04  4.30000000e-02 -3.24731382e+00
 5.00000000e-04  4.77500000e-02 -3.14570555e+00
 6.00000000e-04  5.42500000e-02 -3.07665918e+00
 7.00000000e-04  5.90000000e-02 -3.03006734e+00
 8.00000000e-04  6.45000000e-02 -2.97552513e+00
 9.00000000e-04  6.87500000e-02 -2.91944193e+00
 1.00000000e-03  7.52500000e-02 -2.85148269e+00
 1.00000000e-03  7.52500000e-02 -2.85148269e+00
 2.00000000e-03  1.11500000e-01 -2.53346203e+00
 0.003       0.13825    -2.35236011
 0.004       0.16225    -2.22456746
 0.005       0.1785     -2.11218134
 0.006       0.19775    -2.03027136
 0.007       0.212      -1.96633577
 0.008       0.22925    -1.87609035
 0.009       0.2415     -1.81594795
 0.01        0.25425    -1.75900677
 0.01        0.25425    -1.75900677
 0.02        0.35025    -1.39255561
 0.03       0.41475   -1.1635903
 0.04        0.466      -0.98701014
 0.05        0.511      -0.84579992
 0.06        0.546      -0.72230791
 0.07        0.57925    -0.61632557
 0.08       0.60675   -0.5188289
 0.09       0.63025   -0.4338731
 0.1        0.6525    -0.3505897
 0.1        0.6525    -0.3505897
0.2        0.80025    0.24001234
0.3        0.87975    0.65969368
0.4        0.9285     1.03209101
0.5        0.957      1.37555835
0.6        0.976      1.72435374
0.7        0.988      2.09876381
0.8        0.9955     2.53778547
0.9        0.999      3.15552095
1.         1.         7.03336425


==> Data/New_Overfitting/Median_N_Edges2792.dat <==
 1.00000000e-04  5.02500000e-02 -4.37515595e+00
 2.00000000e-04  7.22500000e-02 -4.04977355e+00
 3.00000000e-04  9.45000000e-02 -3.79400633e+00
 4.00000000e-04  1.06750000e-01 -3.66693561e+00
 5.00000000e-04  1.14750000e-01 -3.57041107e+00
 6.00000000e-04  1.25000000e-01 -3.50329116e+00
 7.00000000e-04  1.31750000e-01 -3.43154662e+00
 8.0000000e-04  1.4200000e-01 -3.3326985e+00
 9.00000000e-04  1.48750000e-01 -3.28813103e+00
 1.0000000e-03  1.5800000e-01 -3.2414167e+00
 1.0000000e-03  1.5800000e-01 -3.2414167e+00
 2.00000000e-03  2.21250000e-01 -2.80523253e+00
 0.003       0.268      -2.57016112
 0.004       0.29625    -2.39503038
 0.005      0.32475   -2.2548046
 0.006      0.34825   -2.1237781
 0.007       0.3725     -2.02101031
 0.008       0.38825    -1.94553384
 0.009       0.40525    -1.87211463
 0.01        0.4195     -1.81051446
 0.01        0.4195     -1.81051446
 0.02        0.53       -1.32722183
 0.03        0.6        -1.02441575
 0.04        0.6505     -0.80334931
 0.05        0.689      -0.62000904
 0.06        0.72325    -0.46234771
 0.07        0.74925    -0.32429778
 0.08        0.77125    -0.20869714
 0.09        0.7895     -0.10061047
1.00000000e-01 8.07000000e-01 2.77565376e-04
1.00000000e-01 8.07000000e-01 2.77565376e-04
0.2        0.90775    0.76458032
0.3        0.95       1.31564886
0.4        0.97275    1.78942132
0.5        0.98625    2.23296975
0.6        0.9935     2.68077317
0.7        0.997      3.16626762
0.8        0.999      3.73820266
0.9        1.         4.53696413
1.         1.         9.52869844


==> Data/New_Overfitting/Median_N_Edges3514.dat <==
 1.00000000e-04  1.84250000e-01 -4.61695144e+00
 2.00000000e-04  2.43750000e-01 -4.15492534e+00
 3.00000000e-04  2.80750000e-01 -3.97293132e+00
 4.00000000e-04  3.19000000e-01 -3.65366605e+00
 5.00000000e-04  3.35500000e-01 -3.52313209e+00
 6.00000000e-04  3.56250000e-01 -3.40814164e+00
 7.0000000e-04  3.7775000e-01 -3.2938063e+00
 8.00000000e-04  3.91500000e-01 -3.19329707e+00
 9.0000000e-04  4.0525000e-01 -3.0943861e+00
 1.00000000e-03  4.14250000e-01 -3.03859455e+00
 1.00000000e-03  4.14250000e-01 -3.03859455e+00
 2.00000000e-03  5.00000000e-01 -2.57094422e+00
 0.003       0.558      -2.24109483
 0.004       0.58775    -2.05210694
 0.005       0.61875    -1.87276649
 0.006       0.643      -1.73102993
 0.007       0.6655     -1.59707839
 0.008       0.68225    -1.46805976
 0.009       0.697      -1.37439635
 0.01        0.7135     -1.28664755
 0.01        0.7135     -1.28664755
 0.02        0.797      -0.67068577
 0.03        0.842      -0.26573509
0.04       0.87475    0.04310528
0.05       0.8955     0.27535167
0.06       0.91325    0.48424664
0.07       0.92475    0.65920417
0.08       0.934      0.82198478
0.09       0.942      0.96239097
0.1        0.949      1.09930252
0.1        0.949      1.09930252
0.2        0.9815     2.11870238
0.3        0.9925     2.86634034
0.4        0.9965     3.49512481
0.5        0.9985     4.08558476
0.6        0.9995     4.68024999
0.7        1.         5.33957108
0.8        1.         6.10035085
0.9        1.         7.19101185
 1.          1.         13.99659912


==> Data/New_Overfitting/exact_theory_threshold_N_Edges0.dat <==
 1.00000000e-04  1.29804904e-03 -2.37974178e+00
 2.00000000e-04  2.30583507e-03 -2.25321726e+00
 3.00000000e-04  3.21987219e-03 -2.17651782e+00
 4.00000000e-04  4.07624858e-03 -2.12078393e+00
 5.00000000e-04  4.89130829e-03 -2.07675377e+00
 6.00000000e-04  5.67436629e-03 -2.04023410e+00
 7.00000000e-04  6.43142213e-03 -2.00895942e+00
 8.00000000e-04  7.16665105e-03 -1.98156307e+00
 9.00000000e-04  7.88311930e-03 -1.95715543e+00
 1.00000000e-03  8.58316989e-03 -1.93512422e+00
 1.00000000e-03  8.58316989e-03 -1.93512422e+00
 0.002       0.01496351 -1.78516768
 0.003       0.02064159 -1.69297485
 0.004       0.02588971 -1.62529655
 0.005       0.03083071 -1.57138637
 0.006       0.0355344  -1.52635429
 0.007       0.04004565 -1.48754761
 0.008       0.04439561 -1.45336052
 0.009       0.04860715 -1.42274462
 0.01        0.0526977  -1.39497636
 0.01        0.0526977  -1.39497636
 0.02        0.08904776 -1.20221978
 0.03        0.12026024 -1.07992191
 0.04        0.14834004 -0.98792199
 0.05        0.17418726 -0.91308715
 0.06        0.19831178 -0.84939095
 0.07        0.22104039 -0.79354184
 0.08        0.24259961 -0.74353563
 0.09        0.2631552  -0.69805698
 0.1         0.28283343 -0.6561938 
 0.1         0.28283343 -0.6561938 
 0.2         0.44649789 -0.34511608
 0.3         0.57248575 -0.12080716
0.4        0.6749991  0.07085655
0.5        0.76024994 0.25      
0.6        0.83158659 0.42914345
0.7        0.8909334  0.62080716
0.8        0.93927644 0.84511608
0.9        0.97663054 1.1561938 
 1.  1. inf


==> Data/New_Overfitting/exact_theory_threshold_N_Edges1792.dat <==
 1.00000000e-04  8.65662474e-03 -4.08337278e+00
 2.00000000e-04  1.38660900e-02 -3.84377664e+00
 3.00000000e-04  1.81931126e-02 -3.69853292e+00
 4.00000000e-04  2.20170912e-02 -3.59299112e+00
 5.00000000e-04  2.54989626e-02 -3.50961236e+00
 6.00000000e-04  2.87263630e-02 -3.44045602e+00
 7.00000000e-04  3.17537596e-02 -3.38123200e+00
 8.00000000e-04  3.46179548e-02 -3.32935225e+00
 9.00000000e-04  3.73453005e-02 -3.28313215e+00
 1.00000000e-03  3.99554911e-02 -3.24141222e+00
 1.00000000e-03  3.99554911e-02 -3.24141222e+00
 2.00000000e-03  6.18860079e-02 -2.95744347e+00
 0.003       0.07945427 -2.78286033
 0.004       0.09458468 -2.65469971
 0.005       0.10808071 -2.55261142
 0.006       0.12037488 -2.46733536
 0.007       0.13173356 -2.39384817
 0.008       0.1423353  -2.32910898
 0.009       0.15230711 -2.27113246
 0.01        0.16174329 -2.21854843
 0.01        0.16174329 -2.21854843
 0.02        0.23739122 -1.85353038
 0.03        0.29399051 -1.62193812
 0.04        0.34029558 -1.44772029
 0.05        0.37986928 -1.30600753
 0.06        0.41459361 -1.18538771
 0.07        0.44560965 -1.07962772
 0.08        0.47367217 -0.98493227
 0.09        0.49931161 -0.89881054
 0.1         0.52291776 -0.81953535
 0.1         0.52291776 -0.81953535
 0.2         0.69054941 -0.23045566
0.3        0.79235764 0.19431224
0.4        0.86119023 0.55726076
0.5        0.90971947 0.8965    
0.6        0.94434994 1.23573924
0.7        0.9687991  1.59868776
0.8        0.98539537 2.02345566
0.9        0.995611   2.61253535
 1.  1. inf


==> Data/New_Overfitting/exact_theory_threshold_N_Edges2514.dat <==
 1.00000000e-04  2.74384238e-02 -5.07262978e+00
 2.00000000e-04  4.08490357e-02 -4.75070009e+00
 3.00000000e-04  5.12925796e-02 -4.55554559e+00
 4.00000000e-04  6.01365516e-02 -4.41373596e+00
 5.00000000e-04  6.79334682e-02 -4.30170538e+00
 6.00000000e-04  7.49742157e-02 -4.20878452e+00
 7.00000000e-04  8.14348808e-02 -4.12920907e+00
 8.00000000e-04  8.74318738e-02 -4.05950163e+00
 9.00000000e-04  9.30470062e-02 -3.99739871e+00
 1.00000000e-03  9.83404253e-02 -3.94134236e+00
 1.00000000e-03  9.83404253e-02 -3.94134236e+00
 2.00000000e-03  1.40294919e-01 -3.55979211e+00
 3.00000000e-03  1.71408252e-01 -3.32521615e+00
 0.004       0.19685646 -3.15301508
 0.005       0.21867886 -3.01584572
 0.006       0.23792973 -2.90126585
 0.007       0.25523793 -2.80252591
 0.008       0.27101402 -2.71554009
 0.009       0.28554339 -2.63764082
 0.01        0.29903381 -2.5669871 
 0.01        0.29903381 -2.5669871 
 0.02        0.39952281 -2.07653619
 0.03        0.46747161 -1.7653608 
 0.04        0.51933331 -1.53127569
 0.05        0.56131847 -1.3408655 
 0.06        0.59653672 -1.17879653
 0.07        0.62679454 -1.03669374
 0.08        0.65324452 -0.90945764
 0.09        0.67667156 -0.79374151
 0.1         0.69763651 -0.68722461
 0.1         0.69763651 -0.68722461
0.2        0.83085394 0.10428329
0.3        0.89880395 0.67501618
0.4        0.9389259  1.16268639
0.5        0.96400382 1.6185    
0.6        0.97994011 2.07431361
0.7        0.98992564 2.56198382
0.8        0.99586432 3.13271671
0.9        0.99896749 3.92422461
 1.  1. inf


==> Data/New_Overfitting/exact_theory_threshold_N_Edges998.dat <==
 1.00000000e-04  3.26887057e-03 -3.21765651e+00
 2.00000000e-04  5.53337652e-03 -3.03881331e+00
 3.00000000e-04  7.50547999e-03 -2.93039817e+00
 4.00000000e-04  9.30393489e-03 -2.85161796e+00
 5.00000000e-04  1.09809302e-02 -2.78938106e+00
 6.00000000e-04  1.25655929e-02 -2.73776027e+00
 7.00000000e-04  1.40763775e-02 -2.69355333e+00
 8.00000000e-04  1.55259538e-02 -2.65482841e+00
 9.00000000e-04  1.69235187e-02 -2.62032806e+00
 1.0000000e-03  1.8276028e-02 -2.5891868e+00
 1.0000000e-03  1.8276028e-02 -2.5891868e+00
 2.00000000e-03  3.01453391e-02 -2.37722230e+00
 0.003       0.04020765 -2.24690715
 0.004       0.04920921 -2.15124344
 0.005       0.05747495 -2.07504107
 0.006       0.065185   -2.01138794
 0.007       0.07245287 -1.95653445
 0.008       0.07935615 -1.90821079
 0.009       0.08595093 -1.86493502
 0.01        0.09227948 -1.82568441
 0.01        0.09227948 -1.82568441
 0.02        0.14588446 -1.55322178
 0.03        0.18907943 -1.38035298
 0.04        0.2262703  -1.25031051
 0.05        0.25934898 -1.14453099
 0.06        0.28935373 -1.05449601
 0.07        0.31693348 -0.97555295
 0.08        0.34252867 -0.90486885
 0.09        0.36645575 -0.84058449
 0.1         0.38895194 -0.78141063
 0.1         0.38895194 -0.78141063
 0.2         0.56272379 -0.34170032
 0.3         0.68264192 -0.02463825
0.4        0.77221243 0.2462796 
0.5       0.8412237 0.4995   
0.6       0.8948693 0.7527204
0.7        0.9362332  1.02363825
0.8        0.96719809 1.34070032
0.9        0.9887273  1.78041063
 1.  1. inf


==> Data/New_Overfitting/theory_threshold_N_Edges0.dat <==
 1.00000000e-04  1.01243214e-03 -2.15211255e+00
 2.00000000e-04  1.82090479e-03 -2.03894558e+00
 3.00000000e-04  2.56179609e-03 -1.97034351e+00
 4.00000000e-04  3.26074859e-03 -1.92049361e+00
 5.00000000e-04  3.92946440e-03 -1.88111183e+00
 6.00000000e-04  4.57464845e-03 -1.84844765e+00
 7.00000000e-04  5.20063722e-03 -1.82047473e+00
 8.00000000e-04  5.81045900e-03 -1.79597069e+00
 9.00000000e-04  6.40634433e-03 -1.77413984e+00
 1.00000000e-03  6.99000202e-03 -1.75443452e+00
 1.00000000e-03  6.99000202e-03 -1.75443452e+00
 0.002       0.01236142 -1.62030931
 0.003       0.01720109 -1.53784954
 0.004       0.02171171 -1.47731622
 0.005       0.02598551 -1.42909749
 0.006       0.03007525 -1.38881958
 0.007       0.03401501 -1.35410982
 0.008       0.03782856 -1.32353196
 0.009       0.04153339 -1.29614827
 0.01        0.04514287 -1.27131158
 0.01        0.04514287 -1.27131158
 0.02        0.07761574 -1.09890486
 0.03        0.10595364 -0.98951832
 0.04        0.13173427 -0.90723109
 0.05        0.15567387 -0.84029678
 0.06        0.17818135 -0.78332516
 0.07        0.19952042 -0.7333722 
 0.08        0.21987483 -0.68864528
 0.09        0.23937964 -0.64796794
 0.1         0.25813815 -0.61052438
 0.1         0.25813815 -0.61052438
 0.2         0.41715944 -0.33228801
 0.3         0.54302398 -0.13166001
0.4        0.64769633 0.03976922
0.5        0.73645537 0.2       
0.6        0.81213806 0.36023078
0.7        0.87633441 0.53166001
0.8        0.92976954 0.73228801
0.9        0.97219038 1.01052438
 1.  1. inf


==> Data/New_Overfitting/theory_threshold_N_Edges1792.dat <==
 1.00000000e-04  5.84524057e-03 -3.73693362e+00
 2.00000000e-04  9.57958572e-03 -3.52263232e+00
 3.00000000e-04  1.27431812e-02 -3.39272238e+00
 4.00000000e-04  1.55758162e-02 -3.29832293e+00
 5.00000000e-04  1.81807226e-02 -3.22374670e+00
 6.00000000e-04  2.06146947e-02 -3.16189139e+00
 7.00000000e-04  2.29133161e-02 -3.10891982e+00
 8.00000000e-04  2.51007901e-02 -3.06251715e+00
 9.00000000e-04  2.71945467e-02 -3.02117664e+00
 1.00000000e-03  2.92076772e-02 -2.98386120e+00
 1.00000000e-03  2.92076772e-02 -2.98386120e+00
 2.00000000e-03  4.64302952e-02 -2.72987183e+00
 0.003       0.06055672 -2.57371993
 0.004       0.07291697 -2.45908958
 0.005       0.08407619 -2.36777904
 0.006       0.09434237 -2.29150581
 0.007       0.10390703 -2.22577687
 0.008       0.11289958 -2.16787238
 0.009       0.12141271 -2.1160166 
 0.01        0.12951569 -2.06898402
 0.01        0.12951569 -2.06898402
 0.02        0.19597552 -1.74250194
 0.03        0.2472626  -1.53535954
 0.04        0.29012428 -1.37953437
 0.05        0.32736922 -1.25278262
 0.06        0.36050503 -1.14489697
 0.07        0.39045758 -1.05030237
 0.08        0.41784594 -0.96560418
 0.09        0.4431093  -0.88857456
 0.1         0.46657307 -0.81766868
 0.1         0.46657307 -0.81766868
 0.2         0.63909588 -0.29077978
0.3        0.74961029 0.08914418
0.4        0.82749623 0.4137752 
0.5        0.88447615 0.7172    
0.6        0.92661167 1.0206248 
0.7        0.95747112 1.34525582
0.8        0.97928924 1.72517978
0.9        0.99341642 2.25206868
 1.  1. inf


==> Data/New_Overfitting/theory_threshold_N_Edges2514.dat <==
 1.00000000e-04  1.74380918e-02 -4.68992841e+00
 2.00000000e-04  2.67501602e-02 -4.40198574e+00
 3.00000000e-04  3.41978405e-02 -4.22743425e+00
 4.00000000e-04  4.06169300e-02 -4.10059587e+00
 5.00000000e-04  4.63520070e-02 -4.00039266e+00
 6.00000000e-04  5.15870365e-02 -3.91728173e+00
 7.00000000e-04  5.64346028e-02 -3.84610728e+00
 8.00000000e-04  6.09698108e-02 -3.78375905e+00
 9.00000000e-04  6.52458529e-02 -3.72821251e+00
 1.00000000e-03  6.93021021e-02 -3.67807419e+00
 1.00000000e-03  6.93021021e-02 -3.67807419e+00
 2.00000000e-03  1.02231531e-01 -3.33680526e+00
 3.00000000e-03  1.27443784e-01 -3.12699415e+00
 0.004       0.14850972 -2.97297283
 0.005       0.16687054 -2.85028483
 0.006       0.18328394 -2.74780147
 0.007       0.19820785 -2.65948578
 0.008      0.2119446 -2.5816833
 0.009       0.22470629 -2.51200808
 0.01        0.23664865 -2.44881347
 0.01        0.23664865 -2.44881347
 0.02        0.32833135 -2.01014084
 0.03        0.39297626 -1.73181711
 0.04        0.44375223 -1.52244502
 0.05        0.48578861 -1.35213697
 0.06        0.52171161 -1.20717807
 0.07        0.55307428 -1.08007748
 0.08        0.58088258 -0.96627405
 0.09        0.6058306  -0.86277439
 0.1         0.6284201  -0.76750279
 0.1         0.6284201  -0.76750279
 0.2         0.77863822 -0.0595566 
0.3        0.86099995 0.45092242
0.4        0.91243074 0.88710791
0.5        0.94621625 1.2948    
0.6        0.96873864 1.70249209
0.7        0.98356321 2.13867758
0.8        0.99287393 2.6491566 
0.9        0.99807853 3.35710279
 1.  1. inf


==> Data/New_Overfitting/theory_threshold_N_Edges998.dat <==
 1.00000000e-04  2.36376063e-03 -2.92512586e+00
 2.00000000e-04  4.07123973e-03 -2.76516364e+00
 3.00000000e-04  5.58022309e-03 -2.66819418e+00
 4.00000000e-04  6.96982309e-03 -2.59773103e+00
 5.00000000e-04  8.27518841e-03 -2.54206464e+00
 6.00000000e-04  9.51608524e-03 -2.49589361e+00
 7.00000000e-04  1.07051119e-02 -2.45635372e+00
 8.00000000e-04  1.18509603e-02 -2.42171710e+00
 9.00000000e-04  1.29599663e-02 -2.39085905e+00
 1.00000000e-03  1.40369399e-02 -2.36300546e+00
 1.00000000e-03  1.40369399e-02 -2.36300546e+00
 2.00000000e-03  2.36177843e-02 -2.17341864e+00
 0.003       0.03188378 -2.05686123
 0.004       0.0393661  -1.97129701
 0.005       0.04629902 -1.90313953
 0.006       0.05281358 -1.84620645
 0.007       0.05899296 -1.797144  
 0.008       0.06489435 -1.753922  
 0.009       0.07055929 -1.71521497
 0.01        0.07601926 -1.68010816
 0.01        0.07601926 -1.68010816
 0.02        0.12307143 -1.43641017
 0.03        0.16186698 -1.28179162
 0.04        0.19580364 -1.1654781 
 0.05        0.22636432 -1.07086602
 0.06        0.2543723  -0.99033629
 0.07        0.28034694 -0.91972746
 0.08        0.30464343 -0.85650568
 0.09       0.3275187 -0.799008 
 0.1         0.34916651 -0.7460813 
 0.1         0.34916651 -0.7460813 
 0.2         0.52087853 -0.35279244
 0.3         0.64415203 -0.0692035 
0.4        0.73911935 0.17311279
0.5        0.81433367 0.3996    
0.6        0.87437674 0.62608721
0.7        0.92196013 0.8684035 
0.8        0.9586828  1.15199244
0.9        0.98520484 1.5452813 
 1.  1. inf


==> Data/Preferential_Attachment/Mean_N_Edges2991.dat <==
 1.00000000e-04  6.24900000e-02 -4.50739657e+00
 2.00000000e-04  8.52900000e-02 -4.15135982e+00
 3.0000000e-04  1.0643000e-01 -3.9197023e+00
 4.00000000e-04  1.20720000e-01 -3.78198379e+00
 5.00000000e-04  1.36130000e-01 -3.64258974e+00
 6.00000000e-04  1.44400000e-01 -3.56946141e+00
 7.00000000e-04  1.53200000e-01 -3.49805732e+00
 8.00000000e-04  1.61790000e-01 -3.42975706e+00
 9.00000000e-04  1.69230000e-01 -3.37496122e+00
 1.00000000e-03  1.78570000e-01 -3.31143794e+00
 1.00000000e-03  1.78570000e-01 -3.31143794e+00
 2.00000000e-03  2.41600000e-01 -2.90827507e+00
 0.003       0.28383    -2.66893953
 0.004       0.31885    -2.49276309
 0.005       0.3462     -2.35671507
 0.006       0.37192    -2.23291909
 0.007      0.3926    -2.1395069
 0.008       0.41107    -2.05427609
 0.009       0.42663    -1.98110726
 0.01        0.44264    -1.90803584
 0.01        0.44264    -1.90803584
 0.02       0.55362   -1.4094087
 0.03        0.62125    -1.09711593
 0.04        0.66991    -0.86467042
 0.05        0.7067     -0.67830747
 0.06        0.73617    -0.51811536
 0.07        0.7613     -0.37578032
 0.08        0.78364    -0.24779389
 0.09       0.8018    -0.1322534
 0.1         0.81747    -0.02898394
 0.1         0.81747    -0.02898394
0.2        0.9109     0.76814838
0.3        0.95188    1.33857812
0.4        0.97446    1.83085823
0.5        0.98601    2.28854339
0.6       0.993     2.7543303
0.7        0.99673    3.25041773
0.8        0.99892    3.83643343
0.9        0.99975    4.64471409
1.         1.         9.46867836


==> Data/Preferential_Attachment/Mean_N_Edges5991.dat <==
 1.00000000e-04  2.48750000e-01 -5.08889293e+00
 2.00000000e-04  3.08980000e-01 -4.60245479e+00
 3.00000000e-04  3.45520000e-01 -4.33266531e+00
 4.00000000e-04  3.74530000e-01 -4.12656921e+00
 5.0000000e-04  4.0381000e-01 -3.9335255e+00
 6.00000000e-04  4.26890000e-01 -3.78538664e+00
 7.00000000e-04  4.42030000e-01 -3.68570298e+00
 8.00000000e-04  4.59770000e-01 -3.57126384e+00
 9.00000000e-04  4.75060000e-01 -3.47445021e+00
 1.00000000e-03  4.91070000e-01 -3.37261148e+00
 1.00000000e-03  4.91070000e-01 -3.37261148e+00
 2.00000000e-03  5.84600000e-01 -2.77273293e+00
 0.003       0.6341     -2.44425532
 0.004       0.66894    -2.20376245
 0.005      0.69685   -2.0023263
 0.006       0.71987    -1.83565575
 0.007     0.73788  -1.693036
 0.008       0.75268    -1.57321174
 0.009       0.76584    -1.46578369
 0.01        0.77783    -1.36380759
 0.01        0.77783    -1.36380759
 0.02        0.84939    -0.67733802
 0.03        0.88724    -0.22775814
0.04       0.91008    0.10681879
0.05       0.92674    0.37920384
0.06       0.93864    0.61076287
0.07       0.94753    0.81013527
0.08       0.9547     0.99142823
0.09       0.96015    1.15454926
0.1        0.96505    1.30675018
0.1        0.96505    1.30675018
0.2        0.98771    2.43571332
0.3        0.99485    3.25200058
0.4        0.99793    3.95064188
0.5        0.99913    4.60497795
0.6        0.99962    5.26541243
0.7        0.99986    5.96107941
0.8        0.99996    6.77844145
0.9        0.99999    7.92690038
 1.          1.         14.52267447


==> Data/Preferential_Attachment/Median_N_Edges2991.dat <==
 1.00000000e-04  5.52500000e-02 -4.51071034e+00
 2.00000000e-04  8.52500000e-02 -4.13769145e+00
 3.00000000e-04  1.07000000e-01 -3.91320189e+00
 4.00000000e-04  1.18250000e-01 -3.78087536e+00
 5.0000000e-04  1.3300000e-01 -3.6202389e+00
 6.00000000e-04  1.41500000e-01 -3.56047508e+00
 7.00000000e-04  1.47750000e-01 -3.50888556e+00
 8.00000000e-04  1.63750000e-01 -3.42723721e+00
 9.00000000e-04  1.71500000e-01 -3.35381501e+00
 1.00000000e-03  1.79000000e-01 -3.29884422e+00
 1.00000000e-03  1.79000000e-01 -3.29884422e+00
 2.00000000e-03  2.43500000e-01 -2.90286192e+00
 0.003       0.283      -2.68507563
 0.004       0.31875    -2.49980452
 0.005      0.34475   -2.3579064
 0.006      0.37075   -2.2274971
 0.007       0.391      -2.13667316
 0.008       0.41025    -2.05542387
 0.009       0.4255     -1.99468656
 0.01        0.44275    -1.91096378
 0.01        0.44275    -1.91096378
 0.02        0.55475    -1.41926276
 0.03        0.61975    -1.10594903
 0.04        0.66925    -0.86379124
 0.05        0.70675    -0.67865749
 0.06        0.736      -0.51392776
 0.07        0.761      -0.37086832
 0.08        0.7855     -0.24734184
 0.09        0.80225    -0.12939479
 0.1         0.8175     -0.02676718
 0.1         0.8175     -0.02676718
0.2        0.91075    0.76524908
0.3        0.95225    1.33771166
0.4        0.9745     1.82974909
0.5        0.986      2.29691798
0.6        0.993      2.76169323
0.7        0.997      3.25762396
0.8        0.999      3.84339199
0.9        1.         4.64329595
1.         1.         9.31577829


==> Data/Preferential_Attachment/Median_N_Edges5991.dat <==
 1.00000000e-04  2.53250000e-01 -4.97915808e+00
 2.00000000e-04  3.19750000e-01 -4.51443885e+00
 3.00000000e-04  3.41500000e-01 -4.31952045e+00
 4.00000000e-04  3.72500000e-01 -4.13749791e+00
 5.00000000e-04  4.08750000e-01 -3.91768039e+00
 6.00000000e-04  4.29000000e-01 -3.78301892e+00
 7.00000000e-04  4.43750000e-01 -3.66772737e+00
 8.00000000e-04  4.63250000e-01 -3.52294763e+00
 9.00000000e-04  4.78500000e-01 -3.43492194e+00
 1.00000000e-03  4.99250000e-01 -3.32947174e+00
 1.00000000e-03  4.99250000e-01 -3.32947174e+00
 2.00000000e-03  5.84500000e-01 -2.77962042e+00
 0.003       0.63475    -2.42951158
 0.004       0.6695     -2.20073378
 0.005       0.69825    -1.99915684
 0.006       0.7215     -1.83444514
 0.007       0.7385     -1.68038243
 0.008       0.75425    -1.56854383
 0.009       0.76825    -1.45848874
 0.01        0.7785     -1.36843795
 0.01        0.7785     -1.36843795
 0.02        0.84975    -0.67454874
 0.03        0.88725    -0.22811918
0.04       0.91       0.09997764
0.05       0.9265     0.36906673
0.06       0.939      0.60403004
0.07       0.94725    0.81401833
0.08       0.9545     0.98653222
0.09       0.96025    1.14397095
0.1        0.9645     1.30216644
0.1        0.9645     1.30216644
0.2        0.9875     2.42989369
0.3        0.99475    3.25248065
0.4        0.998      3.95250257
0.5        0.999      4.61270209
0.6        0.9995     5.27230411
0.7        1.         5.96200856
0.8        1.         6.77622945
0.9        1.         7.91884137
 1.          1.         14.33162377


==> Data/Preferential_Attachment/theory_threshold_N_Edges2991.dat <==
 1.00000000e-04  2.66482009e-02 -5.04824143e+00
 2.00000000e-04  3.97513504e-02 -4.72857729e+00
 3.00000000e-04  4.99736225e-02 -4.53479618e+00
 4.00000000e-04  5.86403924e-02 -4.39398453e+00
 5.00000000e-04  6.62878815e-02 -4.28274235e+00
 6.00000000e-04  7.31986609e-02 -4.19047542e+00
 7.00000000e-04  7.95439084e-02 -4.11145998e+00
 8.00000000e-04  8.54368575e-02 -4.04224310e+00
 9.00000000e-04  9.09571279e-02 -3.98057722e+00
 1.00000000e-03  9.61632824e-02 -3.92491537e+00
 1.00000000e-03  9.61632824e-02 -3.92491537e+00
 2.00000000e-03  1.37491996e-01 -3.54605025e+00
 3.00000000e-03  1.68206601e-01 -3.31312510e+00
 0.004       0.19336442 -3.14213589
 0.005       0.21496123 -3.00593185
 0.006       0.23402994 -2.89215832
 0.007       0.25118722 -2.79411325
 0.008       0.26683596 -2.70773959
 0.009       0.28125641 -2.63038854
 0.01        0.29465269 -2.56023203
 0.01        0.29465269 -2.56023203
 0.02        0.39464067 -2.07323263
 0.03        0.46243994 -1.76424712
 0.04        0.51428662 -1.53180936
 0.05        0.55632229 -1.34273918
 0.06        0.59162667 -1.18181075
 0.07        0.62199095 -1.040708  
 0.08        0.64855916 -0.91436732
 0.09        0.67211105 -0.79946553
 0.1         0.69320422 -0.69369824
 0.1         0.69320422 -0.69369824
0.2        0.82764088 0.09223949
0.3        0.8965444  0.65895588
0.4        0.93738152 1.14319414
0.5        0.96299123 1.5958    
0.6        0.97931747 2.04840586
0.7        0.98958096 2.53264412
0.8        0.99570717 3.09936051
0.9        0.99892272 3.88529824
 1.  1. inf


==> Data/Preferential_Attachment/theory_threshold_N_Edges5991.dat <==
 1.00000000e-04  1.16855237e-01 -6.20647388e+00
 2.00000000e-04  1.55787576e-01 -5.75410317e+00
 3.00000000e-04  1.83142757e-01 -5.47987503e+00
 4.00000000e-04  2.04789878e-01 -5.28060630e+00
 5.00000000e-04  2.22920992e-01 -5.12318263e+00
 6.00000000e-04  2.38629275e-01 -4.99261165e+00
 7.00000000e-04  2.52549083e-01 -4.88079344e+00
 8.00000000e-04  2.65085379e-01 -4.78284161e+00
 9.00000000e-04  2.76514368e-01 -4.69557552e+00
 1.00000000e-03  2.87033851e-01 -4.61680599e+00
 1.00000000e-03  2.87033851e-01 -4.61680599e+00
 2.00000000e-03  3.63169217e-01 -4.08065738e+00
 3.00000000e-03  4.13083558e-01 -3.75103480e+00
 0.004       0.45069389 -3.50906048
 0.005       0.48099045 -3.31631219
 0.006       0.50638961 -3.15530629
 0.007       0.52826053 -3.01655842
 0.008       0.54745971 -2.89432727
 0.009       0.56456097 -2.78486441
 0.01        0.57996874 -2.68558287
 0.01        0.57996874 -2.68558287
 0.02        0.6823971  -1.99640869
 0.03        0.74130303 -1.55914978
 0.04        0.7815608  -1.23021693
 0.05        0.81146499 -0.96265543
 0.06        0.8348197  -0.73491857
 0.07        0.85368517 -0.53523789
 0.08        0.86930033 -0.35644767
 0.09        0.88246631 -0.19384511
 0.1         0.8937297  -0.04416918
 0.1         0.8937297  -0.04416918
0.2        0.9541541  1.06804569
0.3        0.97745216 1.87003087
0.4        0.98854146 2.55529764
0.5        0.99426692 3.1958    
0.6        0.99729465 3.83630236
0.7        0.99886552 4.52156913
0.8        0.99962386 5.32355431
0.9        0.99993044 6.43576918
 1.  1. inf


==> Data/Purchase/Adv_Mean_N_Parents0.dat <==
 3.70370370e-05  3.93333333e-04 -3.35294111e+00
 7.40740741e-05  3.93333333e-04 -3.35294111e+00
 1.11111111e-04  5.13333333e-04 -3.24686615e+00
 1.48148148e-04  5.13333333e-04 -3.24686615e+00
 1.85185185e-04  6.33333333e-04 -3.17098562e+00
 2.22222222e-04  6.33333333e-04 -3.17098562e+00
 2.59259259e-04  8.46666667e-04 -3.09072066e+00
 2.96296296e-04  8.46666667e-04 -3.09072066e+00
 3.33333333e-04  9.40000000e-04 -3.02832068e+00
 3.70370370e-04  1.10000000e-03 -2.98046115e+00
 3.70370370e-04  1.10000000e-03 -2.98046115e+00
 7.40740741e-04  1.77333333e-03 -2.70782380e+00
 1.11111111e-03  2.52666667e-03 -2.50509620e+00
 1.48148148e-03  3.25333333e-03 -2.37884517e+00
 1.85185185e-03  4.26000000e-03 -2.29850469e+00
 2.22222222e-03  4.90666667e-03 -2.25065043e+00
 0.00259259  0.00579333 -2.19483651
 0.00296296  0.00658    -2.16071018
 0.00333333  0.00736667 -2.11966956
 0.0037037   0.00817333 -2.08625198
 0.0037037   0.00817333 -2.08625198
 0.00740741  0.01521333 -1.88892957
 0.01111111  0.02156    -1.76762154
 0.01481481  0.02806    -1.68176762
 0.01851852  0.03428    -1.6110916 
 0.02222222  0.04019333 -1.55115431
 0.02592593  0.04604667 -1.5002657 
 0.02962963  0.05221333 -1.45448399
 0.03333333  0.05774    -1.41348793
 0.03703704  0.06337333 -1.37546397
 0.03703704  0.06337333 -1.37546397
 0.07407407  0.11669333 -1.10729859
 0.11111111  0.16618    -0.92675597
 0.14814815  0.21264    -0.78366641
 0.18518519  0.25804667 -0.6602727 
 0.22222222  0.30124    -0.55186643
 0.25925926  0.34289333 -0.45026818
 0.2962963   0.38437333 -0.3559769 
 0.33333333  0.42532667 -0.26711093
 0.37037037  0.4648     -0.1815845 


==> Data/Purchase/Adv_Mean_N_Parents1.dat <==
 3.70370370e-05  5.00000000e-04 -4.32722099e+00
 7.40740741e-05  5.00000000e-04 -4.32722099e+00
 1.11111111e-04  7.73333333e-04 -3.97884737e+00
 1.48148148e-04  7.73333333e-04 -3.97884737e+00
 1.85185185e-04  1.00666667e-03 -3.60565458e+00
 2.22222222e-04  1.00666667e-03 -3.60565458e+00
 2.59259259e-04  1.22666667e-03 -3.44068917e+00
 2.96296296e-04  1.22666667e-03 -3.44068917e+00
 3.33333333e-04  1.46666667e-03 -3.30380634e+00
 3.70370370e-04  1.66666667e-03 -3.23927414e+00
 3.70370370e-04  1.66666667e-03 -3.23927414e+00
 7.40740741e-04  2.68666667e-03 -2.85688594e+00
 1.11111111e-03  4.16666667e-03 -2.55050959e+00
 1.48148148e-03  5.26666667e-03 -2.43400482e+00
 1.85185185e-03  6.64000000e-03 -2.34124042e+00
 2.22222222e-03  7.70666667e-03 -2.27776594e+00
 0.00259259  0.00884    -2.22369019
 0.00296296  0.00992    -2.1833542 
 0.00333333  0.01108667 -2.13583775
 0.0037037   0.01226667 -2.09890001
 0.0037037   0.01226667 -2.09890001
 0.00740741  0.02232    -1.86707399
 0.01111111  0.03208    -1.72766255
 0.01481481  0.0412     -1.63104253
 0.01851852  0.05025333 -1.5513807 
 0.02222222  0.05864    -1.48608973
 0.02592593  0.06691333 -1.42877624
 0.02962963  0.07486    -1.37784134
 0.03333333  0.08234    -1.33398914
 0.03703704  0.09000667 -1.29269904
 0.03703704  0.09000667 -1.29269904
 0.07407407  0.15882667 -1.00899418
 0.11111111  0.21988    -0.82069221
 0.14814815  0.27648667 -0.67386907
 0.18518519  0.32869333 -0.55050087
 0.22222222  0.37659333 -0.44229016
 0.25925926  0.42285333 -0.34319272
 0.2962963   0.46620667 -0.25239913
 0.33333333  0.50823333 -0.16652001
 0.37037037  0.54811333 -0.08360869


==> Data/Purchase/Adv_Mean_N_Parents2.dat <==
 3.70370370e-05  9.46666667e-04 -4.54076255e+00
 7.40740741e-05  9.46666667e-04 -4.54076255e+00
 1.11111111e-04  1.46666667e-03 -4.19877961e+00
 1.48148148e-04  1.46666667e-03 -4.19877961e+00
 1.85185185e-04  1.86000000e-03 -3.92189911e+00
 2.22222222e-04  1.86000000e-03 -3.92189911e+00
 2.59259259e-04  2.28000000e-03 -3.76348885e+00
 2.96296296e-04  2.28000000e-03 -3.76348885e+00
 3.33333333e-04  2.64666667e-03 -3.60228718e+00
 3.70370370e-04  2.98666667e-03 -3.42588176e+00
 3.70370370e-04  2.98666667e-03 -3.42588176e+00
 7.40740741e-04  4.96000000e-03 -2.98864404e+00
 1.11111111e-03  7.30666667e-03 -2.75496981e+00
 1.48148148e-03  9.06666667e-03 -2.64531158e+00
 1.85185185e-03  1.10733333e-02 -2.54645193e+00
 2.22222222e-03  1.29400000e-02 -2.48332394e+00
 0.00259259  0.01486667 -2.42378053
 0.00296296  0.01631333 -2.37875415
 0.00333333  0.01804    -2.33210405
 0.0037037   0.01971333 -2.28750479
 0.0037037   0.01971333 -2.28750479
 0.00740741  0.03504    -2.02867269
 0.01111111  0.04988    -1.8662227 
 0.01481481  0.06344667 -1.75084307
 0.01851852  0.07622    -1.65711093
 0.02222222  0.08706667 -1.58505581
 0.02592593  0.09866    -1.51895405
 0.02962963  0.10897333 -1.46226163
 0.03333333  0.11971333 -1.41097061
 0.03703704  0.12964    -1.36480348
 0.03703704  0.12964    -1.36480348
 0.07407407  0.21868667 -1.03254545
 0.11111111  0.29203333 -0.81672009
 0.14814815  0.35578667 -0.65042622
 0.18518519  0.41517333 -0.50843029
 0.22222222  0.46825333 -0.38565151
 0.25925926  0.51661333 -0.27538736
 0.2962963   0.56151333 -0.17250771
 0.33333333  0.60326    -0.07613698
0.37037037 0.64204667 0.01753909


==> Data/Purchase/Adv_Mean_N_Parents3.dat <==
 3.7037037e-05  1.6200000e-03 -4.8123739e+00
 7.40740741e-05  1.62000000e-03 -4.81237390e+00
 1.11111111e-04  2.16000000e-03 -4.51640496e+00
 1.48148148e-04  2.16000000e-03 -4.51640496e+00
 1.85185185e-04  2.72000000e-03 -4.27809306e+00
 2.22222222e-04  2.72000000e-03 -4.27809306e+00
 2.59259259e-04  3.50000000e-03 -4.09317783e+00
 2.96296296e-04  3.50000000e-03 -4.09317783e+00
 3.33333333e-04  4.12000000e-03 -3.98857098e+00
 3.70370370e-04  4.72666667e-03 -3.89148302e+00
 3.70370370e-04  4.72666667e-03 -3.89148302e+00
 7.40740741e-04  7.52000000e-03 -3.58759518e+00
 1.11111111e-03  1.09733333e-02 -3.32039450e+00
 1.48148148e-03  1.37800000e-02 -3.19021009e+00
 1.85185185e-03  1.71133333e-02 -3.07564389e+00
 2.22222222e-03  1.96000000e-02 -2.99553650e+00
 2.59259259e-03  2.25800000e-02 -2.91303955e+00
 0.00296296  0.02542    -2.84959376
 0.00333333  0.02848667 -2.78712358
 0.0037037   0.03124    -2.73057507
 0.0037037   0.03124    -2.73057507
 0.00740741  0.05501333 -2.38843966
 0.01111111  0.07564    -2.18698935
 0.01481481  0.09397333 -2.04164631
 0.01851852  0.11174    -1.92367858
 0.02222222  0.12789333 -1.82838603
 0.02592593  0.14354    -1.7438062 
 0.02962963  0.15735333 -1.67104373
 0.03333333  0.17182667 -1.60462617
 0.03703704  0.18498    -1.54472766
 0.03703704  0.18498    -1.54472766
 0.07407407  0.29793333 -1.1285851 
 0.11111111  0.3856     -0.85958823
 0.14814815  0.45898667 -0.65063702
 0.18518519  0.52049333 -0.47564367
 0.22222222  0.5746     -0.32437001
 0.25925926  0.6221     -0.18634716
 0.2962963  0.66498   -0.058582 
0.33333333 0.70378    0.06157435
0.37037037 0.7384     0.17641599


==> Data/Purchase/Mean_N_Parents0.dat <==
 3.70370370e-05  1.26666667e-04 -3.63823429e+00
 7.40740741e-05  2.33333333e-04 -3.50020132e+00
 1.11111111e-04  3.13333333e-04 -3.41246582e+00
 1.48148148e-04  4.20000000e-04 -3.34352312e+00
 1.85185185e-04  5.13333333e-04 -3.28092091e+00
 2.22222222e-04  5.93333333e-04 -3.24136931e+00
 2.59259259e-04  6.53333333e-04 -3.20483550e+00
 2.96296296e-04  7.06666667e-04 -3.15347853e+00
 3.33333333e-04  7.73333333e-04 -3.12553190e+00
 3.70370370e-04  8.53333333e-04 -3.09204186e+00
 3.70370370e-04  8.53333333e-04 -3.09204186e+00
 7.40740741e-04  1.67333333e-03 -2.78023442e+00
 1.11111111e-03  2.50000000e-03 -2.54596941e+00
 1.48148148e-03  3.28666667e-03 -2.40828764e+00
 1.85185185e-03  4.06666667e-03 -2.31838523e+00
 2.22222222e-03  4.96666667e-03 -2.25439671e+00
 0.00259259  0.00570667 -2.19905743
 0.00296296  0.00664    -2.153356  
 0.00333333  0.00746    -2.11732254
 0.0037037   0.00830667 -2.08485344
 0.0037037   0.00830667 -2.08485344
 0.00740741  0.01531333 -1.88506004
 0.01111111  0.02195333 -1.76485558
 0.01481481  0.02848    -1.67762895
 0.01851852  0.03458    -1.60765262
 0.02222222  0.0406     -1.54720838
 0.02592593  0.04662    -1.49614425
 0.02962963  0.05282667 -1.45052057
 0.03333333  0.05834667 -1.40959328
 0.03703704  0.06392    -1.3718025 
 0.03703704  0.06392    -1.3718025 
 0.07407407  0.11741333 -1.10496278
 0.11111111  0.16661333 -0.92542929
 0.14814815  0.21334    -0.78239814
 0.18518519  0.25832    -0.65984715
 0.22222222  0.30182667 -0.55087874
 0.25925926  0.34317333 -0.45030332
 0.2962963   0.38409333 -0.35681097
 0.33333333  0.42518    -0.26796735
 0.37037037  0.46445333 -0.18216268


==> Data/Purchase/Mean_N_Parents1.dat <==
 3.70370370e-05  1.66666667e-04 -4.98823341e+00
 7.40740741e-05  3.40000000e-04 -4.64680301e+00
 1.11111111e-04  4.93333333e-04 -4.36138788e+00
 1.48148148e-04  6.80000000e-04 -4.17268505e+00
 1.85185185e-04  7.80000000e-04 -3.88293263e+00
 2.22222222e-04  8.66666667e-04 -3.72251762e+00
 2.59259259e-04  1.00666667e-03 -3.59807766e+00
 2.96296296e-04  1.15333333e-03 -3.49077316e+00
 3.33333333e-04  1.31333333e-03 -3.39449878e+00
 3.70370370e-04  1.45333333e-03 -3.35087037e+00
 3.70370370e-04  1.45333333e-03 -3.35087037e+00
 7.40740741e-04  2.80666667e-03 -2.84112223e+00
 1.11111111e-03  4.27333333e-03 -2.55618909e+00
 1.48148148e-03  5.64666667e-03 -2.40843530e+00
 1.85185185e-03  6.99333333e-03 -2.32006253e+00
 2.22222222e-03  8.34666667e-03 -2.25079440e+00
 0.00259259  0.00952667 -2.19847454
 0.00296296  0.01067333 -2.15498196
 0.00333333  0.01195333 -2.11500952
 0.0037037   0.01318667 -2.07676746
 0.0037037   0.01318667 -2.07676746
 0.00740741  0.02348    -1.84924349
 0.01111111  0.03344667 -1.71510328
 0.01481481  0.04310667 -1.61528604
 0.01851852  0.05212    -1.53726602
 0.02222222  0.06078667 -1.47317797
 0.02592593  0.06922667 -1.41575425
 0.02962963  0.07717333 -1.36650209
 0.03333333  0.08444    -1.32230378
 0.03703704  0.09235333 -1.28253118
 0.03703704  0.09235333 -1.28253118
 0.07407407  0.16144667 -1.00033633
 0.11111111  0.22230667 -0.8151355 
 0.14814815  0.27824667 -0.66990952
 0.18518519  0.32995333 -0.54791508
 0.22222222  0.37791333 -0.44018256
 0.25925926  0.42368    -0.34195195
 0.2962963   0.46707333 -0.25066603
 0.33333333  0.50885333 -0.16513929
 0.37037037  0.54836    -0.08310053


==> Data/Purchase/Mean_N_Parents13.dat <==
 3.70370370e-05  6.00000000e-05 -1.40585219e+01
 7.40740741e-05  1.13333333e-04 -1.24107170e+01
 1.11111111e-04  1.46666667e-04 -1.19609085e+01
 1.48148148e-04  2.06666667e-04 -1.16765556e+01
 1.85185185e-04  2.53333333e-04 -1.14686761e+01
 2.22222222e-04  2.93333333e-04 -1.11908637e+01
 2.59259259e-04  3.46666667e-04 -1.10174464e+01
 2.96296296e-04  3.66666667e-04 -1.08689276e+01
 3.33333333e-04  3.93333333e-04 -1.07504594e+01
 3.70370370e-04  4.26666667e-04 -1.06050497e+01
 3.70370370e-04  4.26666667e-04 -1.06050497e+01
 7.40740741e-04  9.26666667e-04 -9.62662951e+00
 1.11111111e-03  1.28000000e-03 -8.92643386e+00
 1.48148148e-03  1.72666667e-03 -8.42560093e+00
 1.85185185e-03  2.20666667e-03 -8.01314511e+00
 2.22222222e-03  2.65333333e-03 -7.68827379e+00
 2.59259259e-03  3.11333333e-03 -7.42659346e+00
 2.96296296e-03  3.56000000e-03 -7.17545203e+00
 3.33333333e-03  3.99333333e-03 -6.97840403e+00
 3.70370370e-03  4.42666667e-03 -6.80760812e+00
 3.70370370e-03  4.42666667e-03 -6.80760812e+00
 0.00740741  0.00887333 -5.60130491
 0.01111111  0.01342667 -4.80969523
 0.01481481  0.01755333 -4.21221746
 0.01851852  0.02167333 -3.73584975
 0.02222222  0.02589333 -3.32954901
 0.02592593  0.02976    -2.9843796 
 0.02962963  0.03349333 -2.67645579
 0.03333333  0.03766    -2.39027169
 0.03703704  0.04158667 -2.12503746
 0.03703704  0.04158667 -2.12503746
 0.07407407  0.08164    -0.17195695
0.11111111 0.12197333 1.13908856
0.14814815 0.16016667 2.15060796
0.18518519 0.19869333 3.03601928
0.22222222 0.23708    3.83454376
0.25925926 0.27497333 4.57389134
0.2962963  0.31202667 5.27737736
0.33333333 0.34917333 5.95597669
0.37037037 0.38670667 6.62188811


==> Data/Purchase/Mean_N_Parents2.dat <==
 3.70370370e-05  4.00000000e-04 -5.21487032e+00
 7.40740741e-05  7.26666667e-04 -4.85382446e+00
 1.11111111e-04  1.10000000e-03 -4.62288635e+00
 1.48148148e-04  1.38000000e-03 -4.41864378e+00
 1.85185185e-04  1.70000000e-03 -4.19690609e+00
 2.22222222e-04  1.95333333e-03 -4.05699786e+00
 2.59259259e-04  2.22000000e-03 -3.92163262e+00
 2.96296296e-04  2.59333333e-03 -3.79626350e+00
 3.33333333e-04  2.93333333e-03 -3.72598250e+00
 3.70370370e-04  3.18000000e-03 -3.64244985e+00
 3.70370370e-04  3.18000000e-03 -3.64244985e+00
 7.40740741e-04  5.82666667e-03 -2.98063985e+00
 1.11111111e-03  8.50000000e-03 -2.71290084e+00
 1.48148148e-03  1.10666667e-02 -2.57308376e+00
 1.85185185e-03  1.34933333e-02 -2.47983275e+00
 2.22222222e-03  1.54333333e-02 -2.41484715e+00
 0.00259259  0.01748667 -2.35923753
 0.00296296  0.01934    -2.3097535 
 0.00333333  0.02112667 -2.26577502
 0.0037037   0.02294667 -2.22733892
 0.0037037   0.02294667 -2.22733892
 0.00740741  0.04006667 -1.97282846
 0.01111111  0.05585333 -1.81645561
 0.01481481  0.06994    -1.7041511 
 0.01851852  0.08204    -1.6185575 
 0.02222222  0.09418667 -1.54429736
 0.02592593  0.10566    -1.48115945
 0.02962963  0.11680667 -1.42543168
 0.03333333  0.12764667 -1.37555387
 0.03703704  0.1378     -1.32983824
 0.03703704  0.1378     -1.32983824
 0.07407407  0.22614    -1.00726212
 0.11111111  0.29988667 -0.79717944
 0.14814815  0.36249333 -0.63441156
 0.18518519  0.42033333 -0.49673568
 0.22222222  0.47200667 -0.37714632
 0.25925926  0.51954    -0.26897166
 0.2962963   0.56314667 -0.16885072
 0.33333333  0.60428667 -0.07372718
0.37037037 0.64208667 0.01764797


==> Data/Purchase/Mean_N_Parents3.dat <==
 3.70370370e-05  1.09333333e-03 -5.33949488e+00
 7.40740741e-05  2.32666667e-03 -4.73052846e+00
 1.11111111e-04  3.12000000e-03 -4.47981618e+00
 1.48148148e-04  3.80666667e-03 -4.34342601e+00
 1.85185185e-04  4.56000000e-03 -4.18795807e+00
 2.22222222e-04  5.37333333e-03 -4.03772524e+00
 2.59259259e-04  5.93333333e-03 -3.93328550e+00
 2.96296296e-04  6.61333333e-03 -3.83154734e+00
 3.33333333e-04  7.15333333e-03 -3.73791455e+00
 3.70370370e-04  7.73333333e-03 -3.67435196e+00
 3.70370370e-04  7.73333333e-03 -3.67435196e+00
 7.40740741e-04  1.31333333e-02 -3.26120516e+00
 1.11111111e-03  1.82200000e-02 -3.06084922e+00
 1.48148148e-03  2.28133333e-02 -2.92639172e+00
 1.85185185e-03  2.67800000e-02 -2.83149937e+00
 2.22222222e-03  3.08466667e-02 -2.74305019e+00
 2.59259259e-03  3.45600000e-02 -2.67855012e+00
 0.00296296  0.03812    -2.61905867
 0.00333333  0.04110667 -2.57049434
 0.0037037   0.04426667 -2.52856288
 0.0037037   0.04426667 -2.52856288
 0.00740741  0.07125333 -2.22732073
 0.01111111  0.09482667 -2.04075388
 0.01481481  0.11462    -1.90782585
 0.01851852  0.13268667 -1.80398953
 0.02222222  0.14934    -1.71520806
 0.02592593  0.1648     -1.63766444
 0.02962963  0.17962    -1.57023145
 0.03333333  0.19357333 -1.50930976
 0.03703704  0.20694667 -1.45500082
 0.03703704  0.20694667 -1.45500082
 0.07407407  0.31804    -1.06645215
 0.11111111  0.40142    -0.81314561
 0.14814815  0.47097333 -0.61647954
 0.18518519  0.52957333 -0.45071846
 0.22222222  0.58148667 -0.30553187
 0.25925926  0.62657333 -0.17363862
 0.2962963   0.66748667 -0.05100705
0.33333333 0.70485333 0.06483697
0.37037037 0.7381     0.17502579


==> Data/Purchase/Median_N_Parents0.dat <==
 3.70370370e-05  0.00000000e+00 -2.88874023e+00
 7.40740741e-05  1.66666667e-04 -2.75703687e+00
 1.11111111e-04  3.33333333e-04 -2.69750618e+00
 1.48148148e-04  3.33333333e-04 -2.61753711e+00
 1.85185185e-04  3.33333333e-04 -2.60280639e+00
 2.22222222e-04  3.33333333e-04 -2.57905156e+00
 2.59259259e-04  5.00000000e-04 -2.51065230e+00
 2.96296296e-04  6.66666667e-04 -2.49368841e+00
 3.33333333e-04  6.66666667e-04 -2.48453264e+00
 3.70370370e-04  6.66666667e-04 -2.46126484e+00
 3.70370370e-04  6.66666667e-04 -2.46126484e+00
 7.40740741e-04  1.66666667e-03 -2.22823530e+00
 1.11111111e-03  2.66666667e-03 -2.14016655e+00
 1.48148148e-03  3.33333333e-03 -2.08915526e+00
 1.85185185e-03  4.00000000e-03 -2.04779886e+00
 0.00222222  0.00483333 -2.00235605
 0.00259259  0.00566667 -1.97184474
 0.00296296  0.00633333 -1.94939057
 0.00333333  0.007      -1.92618909
 0.0037037   0.008      -1.90850852
 0.0037037   0.008      -1.90850852
 0.00740741  0.015      -1.74781215
 0.01111111  0.0215     -1.64411329
 0.01481481  0.02783333 -1.56262252
 0.01851852  0.03366667 -1.49607682
 0.02222222  0.04083333 -1.43981024
 0.02592593  0.046      -1.3969041 
 0.02962963  0.05183333 -1.35407235
 0.03333333  0.0585     -1.32010337
 0.03703704  0.064      -1.28225367
 0.03703704  0.064      -1.28225367
 0.07407407  0.11783333 -1.02039628
 0.11111111  0.16633333 -0.87020484
 0.14814815  0.21183333 -0.74011066
 0.18518519  0.2565     -0.61548139
 0.22222222  0.29916667 -0.50296204
 0.25925926  0.34283333 -0.40441014
 0.2962963   0.3855     -0.32209402
 0.33333333  0.4245     -0.24331765
 0.37037037  0.4625     -0.16072515


==> Data/Purchase/Median_N_Parents1.dat <==
 3.70370370e-05  0.00000000e+00 -3.75358444e+00
 7.40740741e-05  3.33333333e-04 -3.68613790e+00
 1.11111111e-04  3.33333333e-04 -3.23239112e+00
 1.48148148e-04  6.66666667e-04 -3.12835290e+00
 1.85185185e-04  6.66666667e-04 -3.07026689e+00
 2.22222222e-04  6.66666667e-04 -3.03124679e+00
 2.59259259e-04  6.66666667e-04 -3.01413916e+00
 2.96296296e-04  1.00000000e-03 -2.99981406e+00
 3.33333333e-04  1.00000000e-03 -2.93904558e+00
 3.70370370e-04  1.33333333e-03 -2.89981535e+00
 3.70370370e-04  1.33333333e-03 -2.89981535e+00
 7.40740741e-04  2.66666667e-03 -2.51759607e+00
 1.11111111e-03  4.33333333e-03 -2.36205184e+00
 1.48148148e-03  5.83333333e-03 -2.26426063e+00
 1.85185185e-03  7.00000000e-03 -2.17948793e+00
 0.00222222  0.00866667 -2.09477679
 0.00259259  0.01       -2.05252989
 0.00296296  0.01133333 -2.00723416
 0.00333333  0.01233333 -1.97153143
 0.0037037   0.0135     -1.93983518
 0.0037037   0.0135     -1.93983518
 0.00740741  0.02333333 -1.7102054 
 0.01111111  0.03483333 -1.5759642 
 0.01481481  0.0435     -1.47850316
 0.01851852  0.05283333 -1.40207743
 0.02222222  0.06166667 -1.33879324
 0.02592593  0.07033333 -1.28512575
 0.02962963  0.07783333 -1.23530146
 0.03333333  0.085      -1.19575227
 0.03703704  0.09316667 -1.15406816
 0.03703704  0.09316667 -1.15406816
 0.07407407  0.16433333 -0.88142352
 0.11111111  0.22816667 -0.72020877
 0.14814815  0.28466667 -0.58743661
 0.18518519  0.334      -0.47691156
 0.22222222  0.3845     -0.37863832
 0.25925926  0.43033333 -0.29092744
 0.2962963   0.47266667 -0.21172192
 0.33333333  0.51716667 -0.13576892
 0.37037037  0.55683333 -0.06195846


==> Data/Purchase/Median_N_Parents13.dat <==
 3.70370370e-05  0.00000000e+00 -1.43451199e+01
 7.40740741e-05  0.00000000e+00 -1.23941671e+01
 1.11111111e-04  0.00000000e+00 -1.19889951e+01
 1.48148148e-04  0.00000000e+00 -1.17123175e+01
 1.85185185e-04  0.00000000e+00 -1.15306761e+01
 2.22222222e-04  3.33333333e-04 -1.12258196e+01
 2.59259259e-04  3.33333333e-04 -1.10806535e+01
 2.96296296e-04  3.33333333e-04 -1.09107125e+01
 3.33333333e-04  3.33333333e-04 -1.08061886e+01
 3.70370370e-04  3.33333333e-04 -1.05961962e+01
 3.70370370e-04  3.33333333e-04 -1.05961962e+01
 7.40740741e-04  1.00000000e-03 -9.65889969e+00
 1.11111111e-03  1.16666667e-03 -8.93764151e+00
 1.48148148e-03  1.66666667e-03 -8.43919858e+00
 1.85185185e-03  2.33333333e-03 -8.02085681e+00
 2.22222222e-03  2.66666667e-03 -7.65726073e+00
 2.59259259e-03  3.00000000e-03 -7.39608901e+00
 2.96296296e-03  3.50000000e-03 -7.14871436e+00
 3.33333333e-03  3.83333333e-03 -6.95560930e+00
 3.70370370e-03  4.16666667e-03 -6.79348896e+00
 3.70370370e-03  4.16666667e-03 -6.79348896e+00
 0.00740741  0.00883333 -5.61794792
 0.01111111  0.01366667 -4.80648045
 0.01481481  0.01766667 -4.20993133
 0.01851852  0.022      -3.74364052
 0.02222222  0.02633333 -3.31594711
 0.02592593  0.0305     -2.97808471
 0.02962963  0.03416667 -2.68074714
 0.03333333  0.03833333 -2.38916119
 0.03703704  0.04216667 -2.12376231
 0.03703704  0.04216667 -2.12376231
 0.07407407  0.08116667 -0.17161908
0.11111111 0.122      1.15070688
0.14814815 0.16083333 2.1495715 
0.18518519 0.19866667 3.04152888
0.22222222 0.23666667 3.8350281 
0.25925926 0.27416667 4.57157009
0.2962963  0.31066667 5.27178041
0.33333333 0.34833333 5.95841003
0.37037037 0.3845     6.61659633


==> Data/Purchase/Median_N_Parents2.dat <==
 3.70370370e-05  3.33333333e-04 -4.13356816e+00
 7.40740741e-05  6.66666667e-04 -3.71357676e+00
 1.11111111e-04  6.66666667e-04 -3.57122583e+00
 1.48148148e-04  1.00000000e-03 -3.44645947e+00
 1.85185185e-04  1.33333333e-03 -3.38396129e+00
 2.22222222e-04  1.66666667e-03 -3.17920984e+00
 2.59259259e-04  2.00000000e-03 -3.14239574e+00
 2.96296296e-04  2.33333333e-03 -3.09375270e+00
 3.33333333e-04  2.66666667e-03 -3.03147980e+00
 3.70370370e-04  3.00000000e-03 -2.97261362e+00
 3.70370370e-04  3.00000000e-03 -2.97261362e+00
 7.40740741e-04  6.33333333e-03 -2.66941430e+00
 1.11111111e-03  8.83333333e-03 -2.54862574e+00
 1.48148148e-03  1.18333333e-02 -2.42004936e+00
 1.85185185e-03  1.41666667e-02 -2.34220212e+00
 2.22222222e-03  1.56666667e-02 -2.28404810e+00
 0.00259259  0.01816667 -2.20269522
 0.00296296  0.02016667 -2.15104414
 0.00333333  0.02166667 -2.12408333
 0.0037037   0.02366667 -2.08866557
 0.0037037   0.02366667 -2.08866557
 0.00740741  0.04116667 -1.85162441
 0.01111111  0.057      -1.70693949
 0.01481481  0.07066667 -1.60476215
 0.01851852  0.08366667 -1.51997612
 0.02222222  0.096      -1.44945203
 0.02592593  0.10783333 -1.38948517
 0.02962963  0.1185     -1.33498046
 0.03333333  0.12933333 -1.28921239
 0.03703704  0.13933333 -1.24672644
 0.03703704  0.13933333 -1.24672644
 0.07407407  0.23116667 -0.93917352
 0.11111111  0.30633333 -0.73765184
 0.14814815  0.3695     -0.58931482
 0.18518519  0.4265     -0.46568941
 0.22222222  0.47916667 -0.35278578
 0.25925926  0.52616667 -0.2491002 
 0.2962963   0.56983333 -0.15462635
 0.33333333  0.61116667 -0.06340729
0.37037037 0.64916667 0.02346287


==> Data/Purchase/Median_N_Parents3.dat <==
 3.70370370e-05  6.66666667e-04 -4.59851711e+00
 7.40740741e-05  2.33333333e-03 -4.20845996e+00
 1.11111111e-04  3.33333333e-03 -3.95173475e+00
 1.48148148e-04  3.83333333e-03 -3.80251735e+00
 1.85185185e-04  4.66666667e-03 -3.68578462e+00
 2.22222222e-04  5.66666667e-03 -3.61271692e+00
 2.59259259e-04  6.00000000e-03 -3.50611383e+00
 2.96296296e-04  7.16666667e-03 -3.46823912e+00
 3.33333333e-04  7.33333333e-03 -3.42838214e+00
 3.70370370e-04  7.83333333e-03 -3.39540580e+00
 3.70370370e-04  7.83333333e-03 -3.39540580e+00
 7.40740741e-04  1.38333333e-02 -3.12366164e+00
 1.11111111e-03  1.83333333e-02 -2.96118992e+00
 1.48148148e-03  2.36666667e-02 -2.83767506e+00
 1.85185185e-03  2.80000000e-02 -2.73676725e+00
 2.22222222e-03  3.13333333e-02 -2.66800820e+00
 2.59259259e-03  3.58333333e-02 -2.59999206e+00
 0.00296296  0.03966667 -2.55208478
 0.00333333  0.04216667 -2.48890212
 0.0037037   0.04533333 -2.45607148
 0.0037037   0.04533333 -2.45607148
 0.00740741  0.07316667 -2.17172981
 0.01111111  0.0955     -1.98782947
 0.01481481  0.11533333 -1.85823899
 0.01851852  0.13533333 -1.75991649
 0.02222222  0.1515     -1.67557996
 0.02592593  0.16616667 -1.6019237 
 0.02962963  0.18233333 -1.53795292
 0.03333333  0.19566667 -1.48048644
 0.03703704  0.20816667 -1.42393301
 0.03703704  0.20816667 -1.42393301
 0.07407407  0.32083333 -1.04309324
 0.11111111  0.4035     -0.79286815
 0.14814815  0.474      -0.60019497
 0.18518519  0.533      -0.44048616
 0.22222222  0.58516667 -0.29852156
 0.25925926  0.63133333 -0.16537839
 0.2962963   0.67016667 -0.04353436
0.33333333 0.70683333 0.06962022
0.37037037 0.73933333 0.17832464


==> Data/Purchase/Random/Mean_N_Parents1.dat <==
 3.70370370e-05  2.40000000e-04 -5.04117906e+00
 7.40740741e-05  4.13333333e-04 -4.80974574e+00
 1.11111111e-04  6.06666667e-04 -4.69116657e+00
 1.48148148e-04  7.73333333e-04 -4.60092084e+00
 1.85185185e-04  8.66666667e-04 -4.52207371e+00
 2.22222222e-04  9.73333333e-04 -4.46776974e+00
 2.59259259e-04  1.08666667e-03 -4.39253302e+00
 2.96296296e-04  1.22000000e-03 -4.30231288e+00
 3.33333333e-04  1.35333333e-03 -4.23311865e+00
 3.70370370e-04  1.46000000e-03 -4.16760755e+00
 3.70370370e-04  1.46000000e-03 -4.16760755e+00
 7.40740741e-04  2.54666667e-03 -3.57920854e+00
 1.11111111e-03  3.70000000e-03 -3.19022774e+00
 1.48148148e-03  4.73333333e-03 -2.95713255e+00
 1.85185185e-03  5.81333333e-03 -2.82667021e+00
 2.22222222e-03  6.92000000e-03 -2.73300481e+00
 2.59259259e-03  7.88666667e-03 -2.66770125e+00
 0.00296296  0.00902667 -2.60952735
 0.00333333  0.01006667 -2.55766086
 0.0037037   0.01100667 -2.51293225
 0.0037037   0.01100667 -2.51293225
 0.00740741  0.02007333 -2.24742249
 0.01111111  0.02848    -2.09111285
 0.01481481  0.03626667 -1.97972404
 0.01851852  0.04424    -1.88865442
 0.02222222  0.05168    -1.81229086
 0.02592593  0.05896    -1.74834746
 0.02962963  0.06646    -1.69034225
 0.03333333  0.07338667 -1.63975952
 0.03703704  0.08040667 -1.59184281
 0.03703704  0.08040667 -1.59184281
 0.07407407  0.14388667 -1.26235315
 0.11111111  0.19946667 -1.04575929
 0.14814815  0.25013333 -0.87529975
 0.18518519  0.29835333 -0.72908985
 0.22222222  0.34402    -0.59997287
 0.25925926  0.38784667 -0.48043178
 0.2962963   0.43032667 -0.37022784
 0.33333333  0.47054    -0.26574799
 0.37037037  0.50977333 -0.16506052


==> Data/Purchase/Random/Mean_N_Parents2.dat <==
 3.70370370e-05  2.86666667e-04 -7.96646426e+00
 7.40740741e-05  5.73333333e-04 -7.54751718e+00
 1.11111111e-04  7.80000000e-04 -7.28615556e+00
 1.48148148e-04  9.93333333e-04 -7.10558301e+00
 1.85185185e-04  1.29333333e-03 -6.88199860e+00
 2.22222222e-04  1.48666667e-03 -6.71935892e+00
 2.59259259e-04  1.72000000e-03 -6.54258765e+00
 2.96296296e-04  1.88666667e-03 -6.32529268e+00
 3.33333333e-04  2.06000000e-03 -6.13690885e+00
 3.70370370e-04  2.34000000e-03 -5.94785917e+00
 3.70370370e-04  2.34000000e-03 -5.94785917e+00
 7.40740741e-04  4.07333333e-03 -4.36350926e+00
 1.11111111e-03  6.50000000e-03 -3.58621316e+00
 1.48148148e-03  8.56000000e-03 -3.30204446e+00
 1.85185185e-03  1.03800000e-02 -3.14193277e+00
 2.22222222e-03  1.22800000e-02 -3.03245841e+00
 2.59259259e-03  1.42466667e-02 -2.94036473e+00
 0.00296296  0.01618    -2.87219164
 0.00333333  0.01769333 -2.81267569
 0.0037037   0.01940667 -2.76032817
 0.0037037   0.01940667 -2.76032817
 0.00740741  0.03373333 -2.42927632
 0.01111111  0.04664    -2.2384209 
 0.01481481  0.05799333 -2.10054656
 0.01851852  0.06898667 -1.99350631
 0.02222222  0.07910667 -1.90635216
 0.02592593  0.08847333 -1.83055276
 0.02962963  0.09778    -1.76402065
 0.03333333  0.1064     -1.70477128
 0.03703704  0.11574667 -1.65000025
 0.03703704  0.11574667 -1.65000025
 0.07407407  0.19313333 -1.27043735
 0.11111111  0.25731333 -1.02296126
 0.14814815  0.31482667 -0.83018987
 0.18518519  0.36867333 -0.66893546
 0.22222222  0.41761333 -0.52578487
 0.25925926  0.46406    -0.39547091
 0.2962963   0.50838    -0.27423014
 0.33333333  0.54938    -0.15947159
 0.37037037  0.58767333 -0.05067004


==> Data/Purchase/Random/Mean_N_Parents3.dat <==
 3.70370370e-05  8.86666667e-04 -8.63934730e+00
 7.40740741e-05  1.40666667e-03 -8.10029704e+00
 1.11111111e-04  2.04000000e-03 -7.75026627e+00
 1.48148148e-04  2.76000000e-03 -7.48982568e+00
 1.85185185e-04  3.23333333e-03 -7.27211347e+00
 2.22222222e-04  3.58666667e-03 -7.07655880e+00
 2.59259259e-04  4.16000000e-03 -6.91991815e+00
 2.96296296e-04  4.47333333e-03 -6.77287517e+00
 3.33333333e-04  4.76000000e-03 -6.62929786e+00
 3.70370370e-04  5.06666667e-03 -6.45854901e+00
 3.70370370e-04  5.06666667e-03 -6.45854901e+00
 7.40740741e-04  8.58000000e-03 -4.70950287e+00
 1.11111111e-03  1.21733333e-02 -3.91118514e+00
 1.48148148e-03  1.58466667e-02 -3.62111974e+00
 1.85185185e-03  1.94666667e-02 -3.43742491e+00
 2.22222222e-03  2.23866667e-02 -3.31878324e+00
 2.59259259e-03  2.52000000e-02 -3.21581567e+00
 2.96296296e-03  2.82600000e-02 -3.13016537e+00
 0.00333333  0.03061333 -3.06299539
 0.0037037   0.03297333 -3.00295481
 0.0037037   0.03297333 -3.00295481
 0.00740741  0.05467333 -2.60834639
 0.01111111  0.07327333 -2.38237615
 0.01481481  0.08925333 -2.22459168
 0.01851852  0.10471333 -2.09735684
 0.02222222  0.1188     -1.9911505 
 0.02592593  0.1323     -1.90068334
 0.02962963  0.14441333 -1.82181718
 0.03333333  0.15621333 -1.75117103
 0.03703704  0.16720667 -1.68843828
 0.03703704  0.16720667 -1.68843828
 0.07407407  0.26307333 -1.24392781
 0.11111111  0.33924    -0.96150631
 0.14814815  0.40435333 -0.74526835
 0.18518519  0.46264    -0.56503   
 0.22222222  0.5136     -0.40634546
 0.25925926  0.56085333 -0.26197556
 0.2962963   0.60411333 -0.12852406
 0.33333333  0.6435     -0.00324201
0.37037037 0.68114    0.1169306 


==> Data/Purchase/Random/Median_N_Parents1.dat <==
 3.70370370e-05  0.00000000e+00 -3.84617285e+00
 7.40740741e-05  3.33333333e-04 -3.59886003e+00
 1.11111111e-04  3.33333333e-04 -3.51750166e+00
 1.48148148e-04  6.66666667e-04 -3.40286520e+00
 1.85185185e-04  8.33333333e-04 -3.29960517e+00
 2.22222222e-04  1.00000000e-03 -3.29101619e+00
 2.59259259e-04  1.00000000e-03 -3.22302521e+00
 2.96296296e-04  1.00000000e-03 -3.10825845e+00
 3.33333333e-04  1.33333333e-03 -3.08997001e+00
 3.70370370e-04  1.33333333e-03 -3.08089374e+00
 3.70370370e-04  1.33333333e-03 -3.08089374e+00
 7.40740741e-04  2.33333333e-03 -2.78338355e+00
 1.11111111e-03  3.66666667e-03 -2.63462858e+00
 1.48148148e-03  4.66666667e-03 -2.55281400e+00
 1.85185185e-03  5.83333333e-03 -2.45072552e+00
 2.22222222e-03  7.16666667e-03 -2.38439946e+00
 0.00259259  0.00833333 -2.34432904
 0.00296296  0.00916667 -2.30107026
 0.00333333  0.01       -2.27521724
 0.0037037   0.01083333 -2.25358856
 0.0037037   0.01083333 -2.25358856
 0.00740741  0.02       -1.99342289
 0.01111111  0.02816667 -1.86950808
 0.01481481  0.036      -1.77984266
 0.01851852  0.04366667 -1.69820231
 0.02222222  0.05083333 -1.6276074 
 0.02592593  0.05783333 -1.56938661
 0.02962963  0.0655     -1.5171317 
 0.03333333  0.072      -1.46379915
 0.03703704  0.079      -1.41613154
 0.03703704  0.079      -1.41613154
 0.07407407  0.14716667 -1.10375276
 0.11111111  0.20083333 -0.91446587
 0.14814815  0.25383333 -0.76045908
 0.18518519  0.3025     -0.6216909 
 0.22222222  0.34816667 -0.50250948
 0.25925926  0.38916667 -0.4004303 
 0.2962963   0.433      -0.30387499
 0.33333333  0.47366667 -0.21350961
 0.37037037  0.51316667 -0.12043259


==> Data/Purchase/Random/Median_N_Parents2.dat <==
 3.70370370e-05  1.66666667e-04 -5.65846597e+00
 7.40740741e-05  3.33333333e-04 -5.08445893e+00
 1.11111111e-04  6.66666667e-04 -4.96100395e+00
 1.48148148e-04  6.66666667e-04 -4.74711334e+00
 1.85185185e-04  1.00000000e-03 -4.58932836e+00
 2.22222222e-04  1.16666667e-03 -4.38616937e+00
 2.59259259e-04  1.33333333e-03 -4.29872683e+00
 2.96296296e-04  1.33333333e-03 -4.22211641e+00
 3.33333333e-04  1.33333333e-03 -4.17819852e+00
 3.70370370e-04  1.83333333e-03 -4.10638741e+00
 3.70370370e-04  1.83333333e-03 -4.10638741e+00
 7.40740741e-04  3.50000000e-03 -3.59583770e+00
 1.11111111e-03  6.16666667e-03 -3.21789799e+00
 1.48148148e-03  8.16666667e-03 -3.01585780e+00
 1.85185185e-03  1.00000000e-02 -2.92979701e+00
 2.22222222e-03  1.18333333e-02 -2.78877624e+00
 2.59259259e-03  1.35000000e-02 -2.68484403e+00
 0.00296296  0.01533333 -2.63642736
 0.00333333  0.01683333 -2.59673643
 0.0037037   0.01816667 -2.55330504
 0.0037037   0.01816667 -2.55330504
 0.00740741  0.03333333 -2.25524847
 0.01111111  0.04616667 -2.08675983
 0.01481481  0.058      -1.96960042
 0.01851852  0.06883333 -1.87258516
 0.02222222  0.0785     -1.78916868
 0.02592593  0.08716667 -1.72485095
 0.02962963  0.09516667 -1.66978346
 0.03333333  0.10366667 -1.61616565
 0.03703704  0.11383333 -1.56456721
 0.03703704  0.11383333 -1.56456721
 0.07407407  0.19566667 -1.15979363
 0.11111111  0.26066667 -0.90772121
 0.14814815  0.322      -0.71583724
 0.18518519  0.37733333 -0.56408525
 0.22222222  0.42583333 -0.43108873
 0.25925926  0.47333333 -0.3039994 
 0.2962963   0.5195     -0.19987863
 0.33333333  0.556      -0.1079645 
 0.37037037  0.59666667 -0.00349203


==> Data/Purchase/Random/Median_N_Parents3.dat <==
 3.70370370e-05  6.66666667e-04 -5.57232476e+00
 7.40740741e-05  1.33333333e-03 -5.38145193e+00
 1.11111111e-04  1.66666667e-03 -5.25854632e+00
 1.48148148e-04  2.33333333e-03 -4.92900584e+00
 1.85185185e-04  2.83333333e-03 -4.74324978e+00
 2.22222222e-04  3.00000000e-03 -4.69730145e+00
 2.59259259e-04  3.66666667e-03 -4.62458142e+00
 2.96296296e-04  4.00000000e-03 -4.58865883e+00
 3.33333333e-04  4.50000000e-03 -4.55335523e+00
 3.70370370e-04  5.00000000e-03 -4.51532793e+00
 3.70370370e-04  5.00000000e-03 -4.51532793e+00
 7.40740741e-04  8.16666667e-03 -3.93389136e+00
 1.11111111e-03  1.18333333e-02 -3.57036317e+00
 1.48148148e-03  1.56666667e-02 -3.39617088e+00
 1.85185185e-03  1.96666667e-02 -3.24245245e+00
 2.22222222e-03  2.20000000e-02 -3.14488831e+00
 2.59259259e-03  2.50000000e-02 -3.05614893e+00
 0.00296296  0.029      -2.94752209
 0.00333333  0.03166667 -2.90201233
 0.0037037   0.03466667 -2.83449689
 0.0037037   0.03466667 -2.83449689
 0.00740741  0.05533333 -2.43265017
 0.01111111  0.07466667 -2.21827119
 0.01481481  0.09183333 -2.062878  
 0.01851852  0.1075     -1.93889469
 0.02222222  0.12       -1.85314667
 0.02592593  0.13466667 -1.75867645
 0.02962963  0.14533333 -1.68623702
 0.03333333  0.15866667 -1.61144724
 0.03703704  0.1725     -1.55414828
 0.03703704  0.1725     -1.55414828
 0.07407407  0.2695     -1.14070604
 0.11111111  0.348      -0.86342695
 0.14814815  0.41166667 -0.64648317
 0.18518519  0.47266667 -0.49464246
 0.22222222  0.527      -0.33669347
 0.25925926  0.573      -0.21232753
 0.2962963   0.61433333 -0.09436958
0.33333333 0.6535     0.02223921
0.37037037 0.691      0.13560675


==> Data/Purchase/exact_theory_threshold0.dat <==
 3.70370370e-05  2.19387290e-04 -1.67222057e+00
 7.40740741e-05  4.08544958e-04 -1.59679692e+00
 1.11111111e-04  5.87044594e-04 -1.55125334e+00
 1.48148148e-04  7.58783334e-04 -1.51824990e+00
 1.85185185e-04  9.25573433e-04 -1.49223390e+00
 2.22222222e-04  1.08846696e-03 -1.47069530e+00
 2.59259259e-04  1.24815137e-03 -1.45227966e+00
 2.96296296e-04  1.40511083e-03 -1.43617077e+00
 3.33333333e-04  1.55970453e-03 -1.42183783e+00
 3.70370370e-04  1.71220944e-03 -1.40891578e+00
 3.70370370e-04  1.71220944e-03 -1.40891578e+00
 7.40740741e-04  3.15642277e-03 -1.32137305e+00
 1.11111111e-03  4.50610312e-03 -1.26793889e+00
 0.00148148  0.00579577 -1.22891956
 0.00185185  0.00704149 -1.19797193
 0.00222222  0.00825257 -1.1722168 
 0.00259259  0.00943511 -1.15009553
 0.00296296  0.0105934  -1.13066586
 0.00333333  0.01173063 -1.11331384
 0.0037037   0.01284926 -1.0976162 
 0.0037037   0.01284926 -1.0976162 
 0.00740741  0.02331415 -0.98980341
 0.01111111  0.03293301 -0.92257535
 0.01481481  0.04201267 -0.87269253
 0.01851852  0.05069604 -0.83259935
 0.02222222  0.05906615 -0.79884334
 0.02592593  0.06717737 -0.76954495
 0.02962963  0.07506799 -0.74356333
 0.03333333  0.08276646 -0.72015158
 0.03703704  0.09029479 -0.69879303
 0.03703704  0.09029479 -0.69879303
 0.07407407  0.15892398 -0.5467172 
 0.11111111  0.21963493 -0.44588696
 0.14814815  0.27518853 -0.36707381
 0.18518519  0.32687231 -0.30060491
 0.22222222  0.3754336  -0.24198857
 0.25925926  0.42135935 -0.18873485
 0.2962963   0.46499031 -0.1392963 
 0.33333333  0.50657678 -0.09262711
 0.37037037  0.54630886 -0.04797071


==> Data/Purchase/exact_theory_threshold1.dat <==
 3.70370370e-05  3.92007215e-04 -2.21256445e+00
 7.40740741e-05  7.12040784e-04 -2.11062620e+00
 1.11111111e-04  1.00792682e-03 -2.04907212e+00
 1.48148148e-04  1.28876230e-03 -2.00446657e+00
 1.85185185e-04  1.55871431e-03 -1.96930484e+00
 2.22222222e-04  1.82017669e-03 -1.94019451e+00
 2.59259259e-04  2.07470088e-03 -1.91530500e+00
 2.96296296e-04  2.32337210e-03 -1.89353316e+00
 3.33333333e-04  2.56699086e-03 -1.87416158e+00
 3.70370370e-04  2.80617121e-03 -1.85669688e+00
 3.70370370e-04  2.80617121e-03 -1.85669688e+00
 7.40740741e-04  5.02856749e-03 -1.73837917e+00
 1.11111111e-03  7.05646148e-03 -1.66616065e+00
 1.48148148e-03  8.96340505e-03 -1.61342438e+00
 0.00185185  0.01078302 -1.57159734
 0.00222222  0.01253459 -1.53678819
 0.00259259  0.01423058 -1.50689036
 0.00296296  0.01587975 -1.48063034
 0.00333333  0.01748852 -1.45717834
 0.0037037   0.01906181 -1.43596233
 0.0037037   0.01906181 -1.43596233
 0.00740741  0.03344247 -1.29024877
 0.01111111  0.0462728  -1.1993872 
 0.01481481  0.05814029 -1.13196846
 0.01851852  0.06931296 -1.07778083
 0.02222222  0.07994424 -1.03215816
 0.02592593  0.09013348 -0.99256013
 0.02962963  0.09994994 -0.95744488
 0.03333333  0.10944471 -0.92580291
 0.03703704  0.11865694 -0.89693593
 0.03703704  0.11865694 -0.89693593
 0.07407407  0.1999848  -0.691399  
 0.11111111  0.26887722 -0.55512267
 0.14814815  0.32997555 -0.44860336
 0.18518519  0.38539118 -0.35876782
 0.22222222  0.43632964 -0.27954536
 0.25925926  0.48356717 -0.2075707 
 0.2962963   0.52764262 -0.14075242
 0.33333333  0.56894969 -0.07767702
 0.37037037  0.60778689 -0.01732202


==> Data/Purchase/exact_theory_threshold2.dat <==
 3.70370370e-05  7.93636663e-04 -2.86468900e+00
 7.40740741e-05  1.39679276e-03 -2.72899628e+00
 1.11111111e-04  1.94007488e-03 -2.64706002e+00
 1.48148148e-04  2.44686863e-03 -2.58768438e+00
 1.85185185e-04  2.92768132e-03 -2.54087968e+00
 2.22222222e-04  3.38846844e-03 -2.50213014e+00
 2.59259259e-04  3.83304928e-03 -2.46899905e+00
 2.96296296e-04  4.26407234e-03 -2.44001798e+00
 3.33333333e-04  4.68347676e-03 -2.41423195e+00
 3.70370370e-04  5.09274033e-03 -2.39098423e+00
 3.70370370e-04  5.09274033e-03 -2.39098423e+00
 7.40740741e-04  8.80503333e-03 -2.23348840e+00
 1.11111111e-03  1.20907230e-02 -2.13735641e+00
 1.48148148e-03  1.51180292e-02 -2.06715775e+00
 1.85185185e-03  1.79621506e-02 -2.01148068e+00
 0.00222222  0.02066556 -1.96514529
 0.00259259  0.02325538 -1.9253475 
 0.00296296  0.02575045 -1.89039209
 0.00333333  0.02816448 -1.85917451
 0.0037037   0.0305079  -1.83093331
 0.0037037   0.0305079  -1.83093331
 0.00740741  0.05130771 -1.63697013
 0.01111111  0.06917311 -1.51602189
 0.01481481  0.08527537 -1.42627902
 0.01851852  0.10013455 -1.35414842
 0.02222222  0.11404288 -1.29341887
 0.02592593  0.12718662 -1.2407089 
 0.02962963  0.13969411 -1.19396605
 0.03333333  0.15165893 -1.15184658
 0.03703704  0.16315211 -1.11342098
 0.03703704  0.16315211 -1.11342098
 0.07407407  0.26058811 -0.83982533
 0.11111111  0.33867936 -0.65842428
 0.14814815  0.40522773 -0.5166336 
 0.18518519  0.46366305 -0.39705114
 0.22222222  0.51589787 -0.29159601
 0.25925926  0.56314174 -0.19578864
 0.2962963   0.60622271 -0.10684505
 0.33333333  0.64573943 -0.02288372
0.37037037 0.68214226 0.05745643


==> Data/Purchase/exact_theory_threshold3.dat <==
 3.70370370e-05  1.90558640e-03 -3.66608426e+00
 7.40740741e-05  3.21770701e-03 -3.48572341e+00
 1.11111111e-04  4.35935543e-03 -3.37681488e+00
 1.48148148e-04  5.40017078e-03 -3.29789362e+00
 1.85185185e-04  6.37064542e-03 -3.23568146e+00
 2.22222222e-04  7.28775504e-03 -3.18417612e+00
 2.59259259e-04  8.16223480e-03 -3.14013874e+00
 2.96296296e-04  9.00144329e-03 -3.10161750e+00
 3.33333333e-04  9.81071501e-03 -3.06734308e+00
 3.70370370e-04  1.05940801e-02 -3.03644253e+00
 3.70370370e-04  1.05940801e-02 -3.03644253e+00
 7.40740741e-04  1.74781940e-02 -2.82710128e+00
 1.11111111e-03  2.33295916e-02 -2.69932399e+00
 1.48148148e-03  2.85770177e-02 -2.60601692e+00
 1.85185185e-03  3.34064939e-02 -2.53201174e+00
 2.22222222e-03  3.79209052e-02 -2.47042339e+00
 0.00259259  0.04218497 -2.41752438
 0.00296296  0.04624284 -2.37106249
 0.00333333  0.05012646 -2.32956852
 0.0037037   0.05385982 -2.29203071
 0.0037037   0.05385982 -2.29203071
 0.00740741  0.085742   -2.03421757
 0.01111111  0.11177843 -1.87345487
 0.01481481  0.1344535  -1.75416991
 0.01851852  0.15483088 -1.65829492
 0.02222222  0.17349306 -1.57757407
 0.02592593  0.1908038  -1.5075127 
 0.02962963  0.20700953 -1.44538277
 0.03333333  0.2222873  -1.38939816
 0.03703704  0.23676974 -1.3383234 
 0.03703704  0.23676974 -1.3383234 
 0.07407407  0.35320568 -0.97466389
 0.11111111  0.43990234 -0.73354817
 0.14814815  0.50997839 -0.54508199
 0.18518519  0.56892726 -0.38613466
 0.22222222  0.61970795 -0.24596519
 0.25925926  0.66414153 -0.11861937
 2.96296300e-01  7.03447087e-01 -3.96803196e-04
0.33333333 0.73848971 0.11120342
0.37037037 0.76991014 0.21799042


==> Data/Purchase/theory-empirical-difference-1-3.dat <==
1.11E-04	9.00E-04	3.55E-03	0.0026478974	2.78E-02	5.34E-02	2.55E-02
2.22E-04	2.08E-03	6.00E-03	0.0039193688	4.51E-02	7.59E-02	3.09E-02
3.33E-04	3.12E-03	8.13E-03	0.0050120872	5.65E-02	9.28E-02	3.63E-02
4.44E-04	3.70E-03	1.01E-02	0.0063756038	6.52E-02	1.07E-01	4.15E-02
5.56E-04	4.74E-03	1.19E-02	0.0071468294	7.48E-02	1.19E-01	4.39E-02
6.67E-04	5.74E-03	1.36E-02	0.0078575167	8.19E-02	1.29E-01	4.75E-02
7.78E-04	6.54E-03	1.52E-02	0.0086877794	8.96E-02	1.39E-01	4.94E-02
8.89E-04	7.24E-03	1.68E-02	0.0095514233	9.86E-02	1.48E-01	4.92E-02
1.00E-03	8.02E-03	1.83E-02	0.0102784684	1.06E-01	1.56E-01	4.96E-02
1.11E-03	8.56E-03	1.98E-02	0.0111964921	1.14E-01	1.64E-01	4.92E-02
1.11E-03	8.56E-03	1.98E-02	0.0111964921	1.14E-01	1.64E-01	4.92E-02
2.22E-03	1.46E-02	3.25E-02	0.0179159933	1.59E-01	2.22E-01	6.31E-02
3.33E-03	1.98E-02	4.34E-02	0.0235315	1.94E-01	2.63E-01	6.93E-02
0.00444444	0.02406	5.30E-02	0.02895489	0.2224	0.29559374	7.32E-02
0.00555556	0.02864	6.19E-02	0.03323963	0.24558	0.32275739	7.72E-02
0.00666667	0.03308	0.0701413	0.0370613	0.26822	0.34621595	7.80E-02
0.00777778	0.03724	0.07792334	0.04068334	0.28672	0.36692939	8.02E-02
0.00888889	0.04126	0.08531002	0.04405002	0.30286	0.38551353	8.27E-02
0.01	0.04518	0.09236225	0.04718225	0.3194	0.40239013	8.30E-02
0.01111111	0.04866	0.09912594	0.05046594	0.33274	0.41786223	8.51E-02
0.01111111	0.04866	0.09912594	0.05046594	0.33274	0.41786223	8.51E-02
0.02222222	0.08474	0.15627764	0.07153764	0.43524	0.52762766	9.24E-02
0.03333333	0.11558	0.20216453	0.08658453	0.50466	0.59687548	9.22E-02
0.04444444	0.14314	0.24156158	0.09842158	0.55738	0.64724545	8.99E-02
0.05555556	0.16924	0.27651737	0.10727737	0.60164	0.68650357	8.49E-02
0.06666667	0.19146	0.30815533	0.11669533	0.63636	0.71840055	8.20E-02
0.07777778	0.21326	0.33717733	0.12391733	0.66692	0.74505323	7.81E-02
0.08888889	0.23444	0.36405946	0.12961946	0.69182	0.76777948	7.60E-02
0.1	0.25436	0.38914369	0.13478369	0.7153	0.78745766	7.22E-02
0.11111111	0.27414	0.41268624	0.13854624	0.73478	0.80470342	6.99E-02


==> Data/Purchase/theory_threshold0.dat <==
 3.70370370e-05  1.83456144e-04 -1.50512227e+00
 7.40740741e-05  3.44205770e-04 -1.43766131e+00
 1.11111111e-04  4.96831724e-04 -1.39692589e+00
 1.48148148e-04  6.44277165e-04 -1.36740671e+00
 1.85185185e-04  7.87916905e-04 -1.34413729e+00
 2.22222222e-04  9.28551574e-04 -1.32487258e+00
 2.59259259e-04  1.06670561e-03 -1.30840114e+00
 2.96296296e-04  1.20274913e-03 -1.29399291e+00
 3.33333333e-04  1.33695718e-03 -1.28117313e+00
 3.70370370e-04  1.46954218e-03 -1.26961530e+00
 3.70370370e-04  1.46954218e-03 -1.26961530e+00
 7.40740741e-04  2.73231841e-03 -1.19131470e+00
 1.11111111e-03  3.92092427e-03 -1.14352174e+00
 0.00148148  0.00506215 -1.10862179
 0.00185185  0.00616853 -1.08094139
 0.00222222  0.00724736 -1.0579053 
 0.00259259  0.00830342 -1.03811944
 0.00296296  0.00934009 -1.02074101
 0.00333333  0.01035988 -1.00522089
 0.0037037   0.01136474 -0.9911805 
 0.0037037   0.01136474 -0.9911805 
 0.00740741  0.02083131 -0.8947498 
 0.01111111  0.02961057 -0.8346192 
 0.01481481  0.0379484  -0.79000265
 0.01851852  0.04596    -0.75414221
 0.02222222  0.05371259 -0.72394993
 0.02592593  0.06125038 -0.69774464
 0.02962963  0.06860453 -0.67450598
 0.03333333  0.07579831 -0.65356587
 0.03703704  0.08284971 -0.63446221
 0.03703704  0.08284971 -0.63446221
 0.07407407  0.1477566  -0.49844145
 0.11111111  0.20592558 -0.40825614
 0.14814815  0.25965519 -0.33776351
 0.18518519  0.31002489 -0.27831192
 0.22222222  0.35766407 -0.22588387
 0.25925926  0.40298404 -0.1782523 
 0.2962963   0.4462732  -0.13403312
 0.33333333  0.48774351 -0.09229092
 0.37037037  0.52755591 -0.05234903


==> Data/Purchase/theory_threshold1.dat <==
 3.70370370e-05  3.10595880e-04 -1.99622651e+00
 7.40740741e-05  5.69890746e-04 -1.90505016e+00
 1.11111111e-04  8.11620901e-04 -1.84999452e+00
 1.48148148e-04  1.04232483e-03 -1.81009810e+00
 1.85185185e-04  1.26501603e-03 -1.77864850e+00
 2.22222222e-04  1.48143306e-03 -1.75261143e+00
 2.59259259e-04  1.69270643e-03 -1.73034957e+00
 2.96296296e-04  1.89962914e-03 -1.71087624e+00
 3.33333333e-04  2.10278750e-03 -1.69354977e+00
 3.70370370e-04  2.30263218e-03 -1.67792887e+00
 3.70370370e-04  2.30263218e-03 -1.67792887e+00
 7.40740741e-04  4.17389074e-03 -1.57210230e+00
 1.11111111e-03  5.89802662e-03 -1.50750809e+00
 0.00148148  0.0075299  -1.46033933
 0.00185185  0.00909478 -1.4229281 
 0.00222222  0.01060722 -1.39179384
 0.00259259  0.01207666 -1.36505241
 0.00296296  0.01350976 -1.34156474
 0.00333333  0.01491142 -1.32058863
 0.0037037   0.0162854  -1.30161245
 0.0037037   0.0162854  -1.30161245
 0.00740741  0.028963   -1.17128228
 0.01111111  0.04041147 -1.09001322
 0.01481481  0.05108853 -1.02971207
 0.01851852  0.06120475 -0.98124518
 0.02222222  0.07088143 -0.94043902
 0.02592593  0.08019745 -0.90502147
 0.02962963  0.08920803 -0.87361344
 0.03333333  0.09795405 -0.84531199
 0.03703704  0.10646692 -0.81949259
 0.03703704  0.10646692 -0.81949259
 0.07407407  0.1826038  -0.63565477
 0.11111111  0.24824481 -0.51376551
 0.14814815  0.30720383 -0.41849174
 0.18518519  0.36123379 -0.33814039
 0.22222222  0.41134257 -0.26728167
 0.25925926  0.45818242 -0.20290558
 0.2962963   0.50220779 -0.14314149
 0.33333333  0.54375154 -0.08672514
 0.37037037  0.5830664  -0.03274198


==> Data/Purchase/theory_threshold2.dat <==
 3.70370370e-05  5.91025550e-04 -2.59281867e+00
 7.40740741e-05  1.05419474e-03 -2.47145141e+00
 1.11111111e-04  1.47603531e-03 -2.39816539e+00
 1.48148148e-04  1.87244773e-03 -2.34505821e+00
 1.85185185e-04  2.25063517e-03 -2.30319481e+00
 2.22222222e-04  2.61470375e-03 -2.26853617e+00
 2.59259259e-04  2.96729856e-03 -2.23890282e+00
 2.96296296e-04  3.31026064e-03 -2.21298136e+00
 3.33333333e-04  3.64494220e-03 -2.18991764e+00
 3.70370370e-04  3.97237660e-03 -2.16912424e+00
 3.70370370e-04  3.97237660e-03 -2.16912424e+00
 7.40740741e-04  6.97288487e-03 -2.02825569e+00
 1.11111111e-03  9.66319378e-03 -1.94227262e+00
 1.48148148e-03  1.21635076e-02 -1.87948504e+00
 0.00185185  0.01452807 -1.82968595
 0.00222222  0.01678773 -1.78824231
 0.00259259  0.01896228 -1.75264609
 0.00296296  0.02106554 -1.72138102
 0.00333333  0.02310759 -1.69345917
 0.0037037   0.02509614 -1.66819947
 0.0037037   0.02509614 -1.66819947
 0.00740741  0.04296721 -1.49471353
 0.01111111  0.05856688 -1.38653413
 0.01481481  0.07278245 -1.30626567
 0.01851852  0.08601249 -1.2417501 
 0.02222222  0.09848275 -1.18743194
 0.02592593  0.11033809 -1.14028671
 0.02962963  0.12167882 -1.09847863
 0.03333333  0.13257844 -1.06080583
 0.03703704  0.14309297 -1.02643694
 0.03703704  0.14309297 -1.02643694
 0.07407407  0.23377409 -0.78172554
 0.11111111  0.30818175 -0.61947552
 0.14814815  0.37267407 -0.49265408
 0.18518519  0.43008795 -0.38569627
 0.22222222  0.48202171 -0.29137434
 0.25925926  0.52949432 -0.20568162
 0.2962963   0.57320771 -0.12612806
 0.33333333  0.6136719  -0.05103076
0.37037037 0.65127203 0.02082766


==> Data/Purchase/theory_threshold3.dat <==
 3.70370370e-05  1.32230849e-03 -3.33304206e+00
 7.40740741e-05  2.27247899e-03 -3.17172241e+00
 1.11111111e-04  3.11150554e-03 -3.07431166e+00
 1.48148148e-04  3.88394815e-03 -3.00372234e+00
 1.85185185e-04  4.60953440e-03 -2.94807810e+00
 2.22222222e-04  5.29933148e-03 -2.90201032e+00
 2.59259259e-04  5.96038015e-03 -2.86262209e+00
 2.96296296e-04  6.59753053e-03 -2.82816765e+00
 3.33333333e-04  7.21431358e-03 -2.79751167e+00
 3.70370370e-04  7.81340684e-03 -2.76987338e+00
 3.70370370e-04  7.81340684e-03 -2.76987338e+00
 7.40740741e-04  1.31495860e-02 -2.58263287e+00
 1.11111111e-03  1.77642516e-02 -2.46834539e+00
 1.48148148e-03  2.19505953e-02 -2.38488901e+00
 1.85185185e-03  2.58374615e-02 -2.31869677e+00
 2.22222222e-03  2.94967505e-02 -2.26361047e+00
 0.00259259  0.03297401 -2.21629616
 0.00296296  0.03630049 -2.17473937
 0.00333333  0.03949891 -2.13762605
 0.0037037   0.04258643 -2.10405121
 0.0037037   0.04258643 -2.10405121
 0.00740741  0.06938953 -1.87345613
 0.01111111  0.09175477 -1.72966559
 0.01481481  0.11151983 -1.62297388
 0.01851852  0.12948392 -1.53722069
 0.02222222  0.14608954 -1.46502176
 0.02592593  0.16161547 -1.40235697
 0.02962963  0.17625196 -1.34678627
 0.03333333  0.19013655 -1.29671211
 0.03703704  0.20337286 -1.25102945
 0.03703704  0.20337286 -1.25102945
 0.07407407  0.31221481 -0.9257625 
 0.11111111  0.39584416 -0.71010205
 0.14814815  0.46498312 -0.54153277
 0.18518519  0.52421753 -0.39936595
 0.22222222  0.57605518 -0.27399457
 0.25925926  0.62205815 -0.16009301
 0.2962963   0.66328261 -0.05435153
0.33333333 0.70048439 0.04546675
0.37037037 0.73422737 0.14097995


==> Data/ROC_Values/Bangkok/ROC_N_Parents0.dat <==
.592789500987654	.592917407407407


==> Data/ROC_Values/Bangkok/ROC_N_Parents1.dat <==
.633680203950617	.633823308641975


==> Data/ROC_Values/Bangkok/ROC_N_Parents2.dat <==
.665497080864197	.665778608024691


==> Data/ROC_Values/Bangkok/ROC_N_Parents3.dat <==
.699758772098765	.700159432098765


==> Data/ROC_Values/Bangkok/exact_theory_roc0.dat <==
.607434649753589

==> Data/ROC_Values/Bangkok/exact_theory_roc1.dat <==
.641557896688105

==> Data/ROC_Values/Bangkok/exact_theory_roc2.dat <==
.674109877877810

==> Data/ROC_Values/Bangkok/exact_theory_roc3.dat <==
.713441299591374

==> Data/ROC_Values/Bangkok/final_table.dat <==
446	.592789500987654		.607434649753589
789	.633680203950617		.641557896688105
1222	.665497080864197		.674109877877810
1905	.699758772098765		.713441299591374

==> Data/ROC_Values/Bangkok/theory_roc0.dat <==
.596328739987389

==> Data/ROC_Values/Bangkok/theory_roc1.dat <==
.627160688512778

==> Data/ROC_Values/Bangkok/theory_roc2.dat <==
.656763638925526

==> Data/ROC_Values/Bangkok/theory_roc3.dat <==
.692862149972707

==> Data/ROC_Values/Bias/adv1/ROC_N_Parents0.dat <==
.760965000000000	.760525337500000


==> Data/ROC_Values/Bias/adv1/theory_roc.dat <==
.638154582535728

==> Data/ROC_Values/Bias/adv2/ROC_N_Parents0.dat <==
.759246957499999	.758890349999999


==> Data/ROC_Values/Bias/adv2/theory_roc.dat <==
.638154582535728

==> Data/ROC_Values/Bias2/adv1/ROC_N_Parents0.dat <==
.996829547999999	.9969615


==> Data/ROC_Values/Bias2/adv1/theory_roc.dat <==
.638154582535728

==> Data/ROC_Values/Bias2/adv2/ROC_N_Parents0.dat <==
.995279140000000	.99537337


==> Data/ROC_Values/Bias2/adv2/theory_roc.dat <==
.638154582535728

==> Data/ROC_Values/Bias3/adv1/ROC_N_Parents0.dat <==
.878415664	.878677962


==> Data/ROC_Values/Bias3/adv1/theory_roc.dat <==
.638154582535728

==> Data/ROC_Values/Bias3/adv2/ROC_N_Parents0.dat <==
.873791311499999	.873793662


==> Data/ROC_Values/Bias3/adv2/theory_roc.dat <==
.638154582535728

==> Data/ROC_Values/Genome_1000/ROC_N_Parents0.dat <==
.672943053333333	.667389944444444


==> Data/ROC_Values/Genome_1000/ROC_N_Parents1.dat <==
.787457705555555	.795816833333333


==> Data/ROC_Values/Genome_1000/ROC_N_Parents2.dat <==
.849525577777777	.852109694444444


==> Data/ROC_Values/Genome_1000/ROC_N_Parents3.dat <==
.905833991111111	.908655333333333


==> Data/ROC_Values/Genome_1000/exact_theory_roc0.dat <==
.760247918446754

==> Data/ROC_Values/Genome_1000/exact_theory_roc1.dat <==
.823756491505549

==> Data/ROC_Values/Genome_1000/exact_theory_roc2.dat <==
.877620526663429

==> Data/ROC_Values/Genome_1000/exact_theory_roc3.dat <==
.929244729883638

==> Data/ROC_Values/Genome_1000/final_table.dat <==
1000	.672943053333333		.760247918446754
1729	.787457705555555		.823756491505549
2706	.849525577777777		.877620526663429
4323	.905833991111111		.929244729883638

==> Data/ROC_Values/Genome_1000/theory_roc0.dat <==
.736453490812399

==> Data/ROC_Values/Genome_1000/theory_roc1.dat <==
.7971874574436

==> Data/ROC_Values/Genome_1000/theory_roc2.dat <==
.850917037705310

==> Data/ROC_Values/Genome_1000/theory_roc3.dat <==
.905741249387157

==> Data/ROC_Values/Genome_5000/ROC_N_Parents0.dat <==
.666553406813627	.638922511690046


==> Data/ROC_Values/Genome_5000/ROC_N_Parents1.dat <==
.827369893119572	.840388443553774


==> Data/ROC_Values/Genome_5000/ROC_N_Parents2.dat <==
.933950227120908	.949323981295925


==> Data/ROC_Values/Genome_5000/ROC_N_Parents3.dat <==
.988904876419505	.995202237808951


==> Data/ROC_Values/Genome_5000/exact_theory_roc0.dat <==
.943074987535070

==> Data/ROC_Values/Genome_5000/exact_theory_roc1.dat <==
.987318196415472

==> Data/ROC_Values/Genome_5000/exact_theory_roc2.dat <==
.998452657248847

==> Data/ROC_Values/Genome_5000/exact_theory_roc3.dat <==
.999938122973759

==> Data/ROC_Values/Genome_5000/final_table.dat <==
0   .666553406813627	.638922511690046    .818845946454016	.943074987535070
1   .827369893119572	.840388443553774    .901158510831111	.987318196415472
2   .933950227120908	.949323981295925    .955843465262938	.998452657248847
3   .988904876419505	.995202237808951    .986502816727821	.999938122973759


==> Data/ROC_Values/Genome_5000/theory_roc0.dat <==
.818845946454016

==> Data/ROC_Values/Genome_5000/theory_roc1.dat <==
.901158510831111

==> Data/ROC_Values/Genome_5000/theory_roc2.dat <==
.955843465262938

==> Data/ROC_Values/Genome_5000/theory_roc3.dat <==
.986502816727821

==> Data/ROC_Values/Naive_Bayes_Balanced/ROC_N_Edges1999.dat <==
.859315034500000	.85875882


==> Data/ROC_Values/Naive_Bayes_Balanced/ROC_N_Edges2999.dat <==
.90619688	.906269087


==> Data/ROC_Values/Naive_Bayes_Balanced/comparision_N_Edges1999.dat <==
0.38423261 0.32815816
-0.80855757 -0.80860102
1.61636977 1.61350181


==> Data/ROC_Values/Naive_Bayes_Balanced/comparision_N_Edges2999.dat <==
0.40282949 0.36681835
-1.20540455 -1.20665309
2.40057152 2.40919839


==> Data/ROC_Values/Naive_Bayes_Balanced/exact_theory_roc_N_Edges1999.dat <==
.841312182014777

==> Data/ROC_Values/Naive_Bayes_Balanced/exact_theory_roc_N_Edges2999.dat <==
.889644748707578

==> Data/ROC_Values/Naive_Bayes_Balanced/table_anderson.dat <==
2000	0.38423261 0.32815816	0.575   0.655 
3000	0.40282949 0.36681835	0.575   0.655 


==> Data/ROC_Values/Naive_Bayes_Balanced/theory_roc_N_Edges1999.dat <==
.814421158048128

==> Data/ROC_Values/Naive_Bayes_Balanced/theory_roc_N_Edges2999.dat <==
.863316849620906

==> Data/ROC_Values/Naive_Bayes_Unbalanced/ROC_N_Edges1999.dat <==
.835814468500000	.836770087499999


==> Data/ROC_Values/Naive_Bayes_Unbalanced/ROC_N_Edges2999.dat <==
.877843500	.878042187


==> Data/ROC_Values/Naive_Bayes_Unbalanced/comparision_N_Edges1999.dat <==
38.50780229 37.43816046
-0.80789456 -0.80485659
2.20762272 2.22247625


==> Data/ROC_Values/Naive_Bayes_Unbalanced/comparision_N_Edges2999.dat <==
52.81639372 52.20409271
-1.2045212  -1.20255953
3.8031487  3.78356337


==> Data/ROC_Values/Naive_Bayes_Unbalanced/exact_theory_roc_N_Edges1999.dat <==
.841312182014777

==> Data/ROC_Values/Naive_Bayes_Unbalanced/exact_theory_roc_N_Edges2999.dat <==
.889642810534695

==> Data/ROC_Values/Naive_Bayes_Unbalanced/table_anderson.dat <==
2000	38.50780229 37.43816046	0.575   0.655 
3000	52.81639372 52.20409271	0.575   0.655 


==> Data/ROC_Values/Naive_Bayes_Unbalanced/theory_roc_N_Edges1999.dat <==
.814421158048128

==> Data/ROC_Values/Naive_Bayes_Unbalanced/theory_roc_N_Edges2999.dat <==
.863316849620906

==> Data/ROC_Values/New_Bias_Sampling/1000/ROC_N_Parents0.dat <==
.681314810499999	.681749850000000


==> Data/ROC_Values/New_Bias_Sampling/1000/ROC_N_Parents1792.dat <==
.791715151	.792828012499999


==> Data/ROC_Values/New_Bias_Sampling/1000/ROC_N_Parents2514.dat <==
.85726575	.857780662500000


==> Data/ROC_Values/New_Bias_Sampling/1000/ROC_N_Parents998.dat <==
.733753191500000	.732843150000000


==> Data/ROC_Values/New_Bias_Sampling/500/ROC_N_Parents0.dat <==
.682394829000000	.682474787


==> Data/ROC_Values/New_Bias_Sampling/500/ROC_N_Parents1792.dat <==
.79134954	.791559862


==> Data/ROC_Values/New_Bias_Sampling/500/ROC_N_Parents2514.dat <==
.857605073000000	.857962


==> Data/ROC_Values/New_Bias_Sampling/500/ROC_N_Parents998.dat <==
.73188203	.731405162


==> Data/ROC_Values/New_Bias_Sampling/500/final_table.dat <==
0	.682394829000000	.682474787	.638154582535728
1	.73188203	.731405162	.691362747791823
2	.79134954	.791559862	.748401925575345
3	.857605073000000	.857962	.815812199998178


==> Data/ROC_Values/New_Bias_Sampling/500/theory_roc.dat <==
.638154582535728

==> Data/ROC_Values/New_Bias_Sampling/500/theory_roc1792.dat <==
.748401925575345

==> Data/ROC_Values/New_Bias_Sampling/500/theory_roc2514.dat <==
.815812199998178

==> Data/ROC_Values/New_Bias_Sampling/500/theory_roc998.dat <==
.691362747791823

==> Data/ROC_Values/New_Overfitting/ROC_N_Edges1000.dat <==
.817146401000000	.816410312


==> Data/ROC_Values/New_Overfitting/ROC_N_Edges1998.dat <==
.884014825999999	.88420867


==> Data/ROC_Values/New_Overfitting/ROC_N_Edges2792.dat <==
.936590427999999	.936650737499999


==> Data/ROC_Values/New_Overfitting/ROC_N_Edges3514.dat <==
.980223237	.980101812500000


==> Data/ROC_Values/New_Overfitting/exact_theory_roc_N_Edges0.dat <==
.691462218143842

==> Data/ROC_Values/New_Overfitting/exact_theory_roc_N_Edges1792.dat <==
.828138693044893

==> Data/ROC_Values/New_Overfitting/exact_theory_roc_N_Edges2514.dat <==
.898349136923924

==> Data/ROC_Values/New_Overfitting/exact_theory_roc_N_Edges998.dat <==
.760139742138069

==> Data/ROC_Values/New_Overfitting/final_table.dat <==
0	1000	.691462218143842	.817146401000000	
998	1998	.760139742138069	.884014825999999
1792	2792	.828138693044893	.936590427999999		
2514	3514	.898349136923924	.980223237	


==> Data/ROC_Values/Preferential_Attachment/ROC_N_Edges2991.dat <==
.939237974499999	.9395591


==> Data/ROC_Values/Preferential_Attachment/ROC_N_Edges5991.dat <==
.985587132	.98560402


==> Data/ROC_Values/Preferential_Attachment/comparision_N_Edges2991.dat <==
0.39070222 0.33216575
-1.65421237 -1.65503334
3.24189993 3.23786512


==> Data/ROC_Values/Preferential_Attachment/comparision_N_Edges5991.dat <==
0.36928511 0.31712298
-3.311843   -3.31239171
6.49070499 6.46234551


==> Data/ROC_Values/Preferential_Attachment/table_anderson.dat <==
1000    0.39070222  0.33216575  0.575   0.655   
2000    0.36928511  0.31712298  0.575   0.655   


==> Data/ROC_Values/Preferential_Attachment/table_mean.dat <==
1000    -1.65421237 -1.65503334 1.5958  3.24189993 3.23786512   3.1916
2000    -3.311843   -3.31239171 3.1942 6.49070499 6.46234551    6.3884



==> Data/ROC_Values/Preferential_Attachment/theory_roc_N_Edges2991.dat <==
.896733625935641

==> Data/ROC_Values/Preferential_Attachment/theory_roc_N_Edges5991.dat <==
.963074852625969

==> Data/ROC_Values/Purchase/ROC_N_Parents0.dat <==
.569995929012345	.571092320987654


==> Data/ROC_Values/Purchase/ROC_N_Parents1.dat <==
.626648057160493	.633509228395061


==> Data/ROC_Values/Purchase/ROC_N_Parents2.dat <==
.688552933209876	.69343448765432


==> Data/ROC_Values/Purchase/ROC_N_Parents3.dat <==
.754095050370370	.755660049382716


==> Data/ROC_Values/Purchase/exact_theory_roc0.dat <==
.624084136683687

==> Data/ROC_Values/Purchase/exact_theory_roc1.dat <==
.66545287484550

==> Data/ROC_Values/Purchase/exact_theory_roc2.dat <==
.71529205740041

==> Data/ROC_Values/Purchase/exact_theory_roc3.dat <==
.77523224323650

==> Data/ROC_Values/Purchase/final_table.dat <==
600	.569995929012345		.624084136683687
1096	.626648057160493		.66545287484550
1942	.688552933209876		.71529205740041
3431	.754095050370370		.77523224323650

==> Data/ROC_Values/Purchase/theory_roc0.dat <==
.611350353726881

==> Data/ROC_Values/Purchase/theory_roc1.dat <==
.648869646060847

==> Data/ROC_Values/Purchase/theory_roc2.dat <==
.694571444373611

==> Data/ROC_Values/Purchase/theory_roc3.dat <==
.750592876097350

==> Data/ROC_Values/overfitting/ROC_N_Edges0.dat <==
.697382066000000	.696542200000000


==> Data/ROC_Values/overfitting/ROC_N_Edges1792.dat <==
.830663005	.831254162500000


==> Data/ROC_Values/overfitting/ROC_N_Edges2514.dat <==
.89514952	.895673012500000


==> Data/ROC_Values/overfitting/ROC_N_Edges998.dat <==
.76404498	.764275749999999


==> Data/ROC_Values/overfitting/comparision_N_Edges0.dat <==
0.40123777 0.34681956
-0.18500609 -0.18445343
0.3692031  0.36712414


==> Data/ROC_Values/overfitting/comparision_N_Edges1792.dat <==
0.50774257 0.44384297
-0.62390907 -0.62508587
1.23797441 1.24069248


==> Data/ROC_Values/overfitting/comparision_N_Edges2514.dat <==
0.76805507 0.65034663
-1.05703432 -1.05449495
2.14195092 2.14357321


==> Data/ROC_Values/overfitting/comparision_N_Edges998.dat <==
0.3976694  0.35426907
-0.35869907 -0.35900657
0.72078549 0.71934745


==> Data/ROC_Values/overfitting/exact_theory_roc_N_Edges0.dat <==
.691462218143842

==> Data/ROC_Values/overfitting/exact_theory_roc_N_Edges1792.dat <==
.828138693044893

==> Data/ROC_Values/overfitting/exact_theory_roc_N_Edges2514.dat <==
.898349136923924

==> Data/ROC_Values/overfitting/exact_theory_roc_N_Edges998.dat <==
.760139742138069

==> Data/ROC_Values/overfitting/theory_roc_N_Edges0.dat <==
.672638143854801

==> Data/ROC_Values/overfitting/theory_roc_N_Edges1792.dat <==
.801465838858876

==> Data/ROC_Values/overfitting/theory_roc_N_Edges2514.dat <==
.872415059955247

==> Data/ROC_Values/overfitting/theory_roc_N_Edges998.dat <==
.736350166980063

==> Data/overfitting/Mean_N_Edges0.dat <==
 1.00000000e-04  1.34000000e-03 -2.08799495e+00
 2.00000000e-04  2.39000000e-03 -1.94538405e+00
 3.00000000e-04  3.41000000e-03 -1.87091443e+00
 4.00000000e-04  4.26000000e-03 -1.82243992e+00
 5.00000000e-04  4.94000000e-03 -1.78148402e+00
 6.00000000e-04  5.78000000e-03 -1.74515679e+00
 7.00000000e-04  6.56000000e-03 -1.71125782e+00
 8.00000000e-04  7.15000000e-03 -1.68751057e+00
 9.00000000e-04  7.84000000e-03 -1.66612182e+00
 1.0000000e-03  8.3300000e-03 -1.6486446e+00
 1.0000000e-03  8.3300000e-03 -1.6486446e+00
 0.002       0.01538    -1.50172658
 0.003       0.02125    -1.41960948
 0.004       0.02606    -1.36323445
 0.005       0.03135    -1.31403509
 0.006       0.03659    -1.27095094
 0.007      0.04143   -1.2363026
 0.008       0.04587    -1.20638223
 0.009       0.04996    -1.18102329
 0.01        0.05448    -1.15681333
 0.01        0.05448    -1.15681333
 0.02        0.09245    -0.99078591
 0.03        0.12412    -0.88492857
 0.04        0.15249    -0.80630121
 0.05        0.17913    -0.74170215
 0.06        0.2032     -0.68644274
 0.07        0.22643    -0.63819421
 0.08        0.24876    -0.59522976
 0.09        0.26997    -0.55628347
 0.1         0.2896     -0.52034495
 0.1         0.2896     -0.52034495
 0.2         0.45581    -0.25199825
 0.3         0.58202    -0.05985322
0.4        0.68537    0.10551503
0.5        0.76908    0.25968244
0.6       0.83683   0.4120674
0.7        0.895      0.57641888
0.8        0.94199    0.77059481
0.9       0.97786   1.0386367
1.         1.         2.59922133


==> Data/overfitting/Mean_N_Edges1792.dat <==
 1.00000000e-04  6.71000000e-03 -3.59003496e+00
 2.00000000e-04  1.16000000e-02 -3.26643232e+00
 3.0000000e-04  1.7230000e-02 -3.0783968e+00
 4.00000000e-04  2.13300000e-02 -2.95888008e+00
 5.00000000e-04  2.48600000e-02 -2.87220578e+00
 6.00000000e-04  2.84500000e-02 -2.80259085e+00
 7.00000000e-04  3.17100000e-02 -2.74045713e+00
 8.00000000e-04  3.47300000e-02 -2.68820356e+00
 9.00000000e-04  3.72300000e-02 -2.65072012e+00
 1.00000000e-03  4.09600000e-02 -2.59595924e+00
 1.00000000e-03  4.09600000e-02 -2.59595924e+00
 2.00000000e-03  6.41400000e-02 -2.34045381e+00
 0.003       0.08174    -2.18282365
 0.004       0.09695    -2.07159655
 0.005      0.11022   -1.9867606
 0.006       0.12293    -1.91324903
 0.007       0.13455    -1.85182805
 0.008       0.1452     -1.79654625
 0.009       0.15479    -1.74959191
 0.01        0.1646     -1.70202468
 0.01        0.1646     -1.70202468
 0.02        0.24075    -1.39383337
 0.03        0.29703    -1.20360483
 0.04        0.3419     -1.05883591
 0.05        0.38152    -0.94066607
 0.06        0.41749    -0.83947614
 0.07        0.44783    -0.75428912
 0.08        0.47667    -0.67512881
 0.09        0.50228    -0.60548489
 0.1         0.52596    -0.54030453
 0.1         0.52596    -0.54030453
 0.2         0.69444    -0.05597141
0.3        0.79584    0.29462817
0.4        0.86465    0.59289292
0.5        0.91274    0.87322319
0.6        0.94701    1.15525043
0.7        0.97124    1.46197338
0.8        0.98737    1.82109714
0.9       0.99662   2.3262098
1.        1.        5.8014326


==> Data/overfitting/Mean_N_Edges2514.dat <==
 1.00000000e-04  2.55200000e-02 -4.11068993e+00
 2.00000000e-04  3.79100000e-02 -3.75095634e+00
 3.00000000e-04  4.55500000e-02 -3.60002775e+00
 4.00000000e-04  5.40800000e-02 -3.46206245e+00
 5.00000000e-04  6.30800000e-02 -3.33987249e+00
 6.00000000e-04  7.01300000e-02 -3.25128184e+00
 7.00000000e-04  7.68100000e-02 -3.17582991e+00
 8.00000000e-04  8.28500000e-02 -3.11118986e+00
 9.00000000e-04  9.01700000e-02 -3.03390243e+00
 1.00000000e-03  9.53200000e-02 -2.98413489e+00
 1.00000000e-03  9.53200000e-02 -2.98413489e+00
 2.00000000e-03  1.35640000e-01 -2.65583724e+00
 0.003       0.16625    -2.45888302
 0.004      0.18993   -2.3207904
 0.005     0.21103  -2.208309
 0.006       0.2297     -2.11306354
 0.007       0.24646    -2.02799398
 0.008       0.26194    -1.95540359
 0.009       0.27626    -1.89262414
 0.01        0.28943    -1.83568319
 0.01        0.28943    -1.83568319
 0.02        0.38701    -1.44237893
 0.03        0.45387    -1.19392419
 0.04       0.5053    -1.0048855
 0.05        0.54707    -0.85792604
 0.06        0.58371    -0.72753294
 0.07        0.61327    -0.61509492
 0.08        0.6396     -0.51356837
 0.09        0.66422    -0.42042551
 0.1         0.68465    -0.33858692
 0.1         0.68465    -0.33858692
0.2        0.82316    0.28630362
0.3        0.89537    0.74361267
0.4        0.93669    1.13402133
0.5        0.96321    1.49817147
0.6       0.97983   1.8712266
0.7        0.9901     2.27244347
0.8        0.99646    2.75213526
0.9        0.99936    3.43515858
1.         1.         8.83980047


==> Data/overfitting/Mean_N_Edges998.dat <==
 1.00000000e-04  3.46000000e-03 -2.77829506e+00
 2.0000000e-04  5.7300000e-03 -2.5713226e+00
 3.00000000e-04  7.60000000e-03 -2.46359622e+00
 4.00000000e-04  9.71000000e-03 -2.37918008e+00
 5.00000000e-04  1.13100000e-02 -2.33133968e+00
 6.00000000e-04  1.32100000e-02 -2.27487352e+00
 7.00000000e-04  1.45400000e-02 -2.23824441e+00
 8.00000000e-04  1.61700000e-02 -2.20134429e+00
 9.00000000e-04  1.78300000e-02 -2.16519412e+00
 1.00000000e-03  1.94400000e-02 -2.13168216e+00
 1.00000000e-03  1.94400000e-02 -2.13168216e+00
 0.002       0.03232    -1.93689177
 0.003       0.04243    -1.82598813
 0.004       0.05233    -1.73942021
 0.005      0.06038   -1.6743409
 0.006       0.06905    -1.61881139
 0.007       0.07632    -1.57129422
 0.008       0.08364    -1.53277105
 0.009       0.09099    -1.49225092
 0.01        0.09741    -1.45820172
 0.01        0.09741    -1.45820172
 0.02        0.15168    -1.22983777
 0.03        0.19465    -1.08459335
 0.04        0.23237    -0.97446162
 0.05        0.26578    -0.88507209
 0.06        0.29738    -0.80821565
 0.07        0.32523    -0.74104489
 0.08       0.34933   -0.6820344
 0.09        0.37317    -0.62818927
 0.1         0.39599    -0.57896715
 0.1         0.39599    -0.57896715
 0.2         0.57049    -0.20838425
0.3        0.68892    0.05883518
0.4        0.77751    0.28721083
0.5        0.84603    0.50154536
0.6        0.8978     0.71528238
0.7        0.93811    0.94578537
0.8        0.96858    1.21527568
0.9        0.98924    1.58927107
1.         1.         3.94459691


==> Data/overfitting/Median_N_Edges0.dat <==
 1.00000000e-04  1.00000000e-03 -2.08144245e+00
 2.00000000e-04  2.00000000e-03 -1.93517787e+00
 3.00000000e-04  3.50000000e-03 -1.88002618e+00
 4.00000000e-04  4.50000000e-03 -1.82038006e+00
 5.00000000e-04  5.00000000e-03 -1.79731156e+00
 6.00000000e-04  6.00000000e-03 -1.76291376e+00
 7.00000000e-04  7.00000000e-03 -1.71453922e+00
 8.00000000e-04  7.50000000e-03 -1.69536771e+00
 9.00000000e-04  8.00000000e-03 -1.66426986e+00
 1.00000000e-03  8.50000000e-03 -1.64299865e+00
 1.00000000e-03  8.50000000e-03 -1.64299865e+00
 0.002       0.015      -1.50449385
 0.003       0.02175    -1.41139357
 0.004       0.026      -1.36049141
 0.005       0.03075    -1.31137846
 0.006       0.03575    -1.26294358
 0.007       0.04075    -1.23113691
 0.008       0.04625    -1.20313405
 0.009       0.0505     -1.17816161
 0.01        0.05475    -1.15466705
 0.01        0.05475    -1.15466705
 0.02        0.092      -0.99091061
 0.03        0.12425    -0.88652332
 0.04        0.15225    -0.80464749
 0.05        0.179      -0.73909277
 0.06        0.20425    -0.68642611
 0.07        0.22675    -0.63697095
 0.08        0.24925    -0.59340707
 0.09        0.26975    -0.55687116
 0.1        0.28875   -0.5215426
 0.1        0.28875   -0.5215426
 0.2         0.45475    -0.25223373
 0.3         0.58       -0.06202997
0.4        0.68425    0.10484392
0.5        0.76775    0.25892083
0.6        0.837      0.41127084
0.7        0.89425    0.57734021
0.8        0.9425     0.76914451
0.9        0.9775     1.03440289
1.         1.         2.58803413


==> Data/overfitting/Median_N_Edges1792.dat <==
 1.00000000e-04  6.00000000e-03 -3.56325037e+00
 2.00000000e-04  1.10000000e-02 -3.22634467e+00
 3.00000000e-04  1.70000000e-02 -3.04932822e+00
 4.00000000e-04  2.00000000e-02 -2.93804932e+00
 5.00000000e-04  2.42500000e-02 -2.87723108e+00
 6.00000000e-04  2.67500000e-02 -2.81582835e+00
 7.00000000e-04  3.00000000e-02 -2.74447241e+00
 8.00000000e-04  3.37500000e-02 -2.69238416e+00
 9.00000000e-04  3.57500000e-02 -2.64486861e+00
 1.00000000e-03  4.00000000e-02 -2.60795623e+00
 1.00000000e-03  4.00000000e-02 -2.60795623e+00
 2.00000000e-03  6.42500000e-02 -2.35201951e+00
 0.003       0.08175    -2.17638153
 0.004       0.09525    -2.06309502
 0.005       0.1105     -1.99400199
 0.006       0.1215     -1.91390068
 0.007       0.13425    -1.85200987
 0.008       0.146      -1.80437737
 0.009       0.1555     -1.75059898
 0.01        0.16275    -1.70110491
 0.01        0.16275    -1.70110491
 0.02       0.24225   -1.3957661
 0.03        0.297      -1.20206712
 0.04        0.342      -1.06141074
 0.05        0.382      -0.93841678
 0.06        0.4185     -0.83659624
 0.07        0.449      -0.75463529
 0.08        0.47925    -0.67677604
 0.09        0.503      -0.60682845
 0.1         0.526      -0.54311321
 0.1         0.526      -0.54311321
 0.2         0.69325    -0.05390054
0.3        0.7965     0.29572018
0.4       0.865     0.5958888
0.5        0.91125    0.87631912
0.6        0.9465     1.15922293
0.7        0.97075    1.46748629
0.8       0.988     1.8260928
0.9        0.9965     2.32229242
1.         1.         5.63448945


==> Data/overfitting/Median_N_Edges2514.dat <==
 1.00000000e-04  2.25000000e-02 -4.05940325e+00
 2.00000000e-04  3.60000000e-02 -3.77727233e+00
 3.00000000e-04  4.62500000e-02 -3.58479888e+00
 4.0000000e-04  5.3500000e-02 -3.4681114e+00
 5.00000000e-04  6.27500000e-02 -3.36379728e+00
 6.00000000e-04  6.90000000e-02 -3.25129416e+00
 7.0000000e-04  7.5000000e-02 -3.1990795e+00
 8.00000000e-04  8.20000000e-02 -3.11569255e+00
 9.00000000e-04  9.02500000e-02 -3.03650268e+00
 1.00000000e-03  9.50000000e-02 -2.96421135e+00
 1.00000000e-03  9.50000000e-02 -2.96421135e+00
 2.00000000e-03  1.34000000e-01 -2.65551532e+00
 0.003       0.16175    -2.46380305
 0.004       0.18625    -2.33089005
 0.005       0.21125    -2.20836959
 0.006       0.227      -2.12287935
 0.007       0.2445     -2.03005819
 0.008       0.262      -1.95546442
 0.009       0.27575    -1.89289429
 0.01        0.28975    -1.83979152
 0.01        0.28975    -1.83979152
 0.02        0.38575    -1.44257753
 0.03        0.4535     -1.19568238
 0.04        0.5045     -1.00482679
 0.05        0.5465     -0.86306932
 0.06        0.5835     -0.72592628
 0.07        0.613      -0.61908479
 0.08        0.63825    -0.51735505
 0.09        0.6635     -0.42373782
 0.1         0.684      -0.34220587
 0.1         0.684      -0.34220587
0.2        0.82275    0.28751878
0.3        0.8945     0.74138799
0.4        0.9375     1.13401732
0.5        0.96425    1.49166913
0.6        0.98       1.86755845
0.7        0.99       2.26563123
0.8       0.9965    2.7443226
0.9        0.9995     3.43189213
1.         1.         8.51741458


==> Data/overfitting/Median_N_Edges998.dat <==
 1.00000000e-04  2.75000000e-03 -2.74917808e+00
 2.00000000e-04  5.00000000e-03 -2.55325203e+00
 3.00000000e-04  7.25000000e-03 -2.44220114e+00
 4.00000000e-04  9.50000000e-03 -2.35910314e+00
 5.0000000e-04  1.1250000e-02 -2.3284732e+00
 6.00000000e-04  1.30000000e-02 -2.26909508e+00
 7.00000000e-04  1.45000000e-02 -2.23748467e+00
 8.00000000e-04  1.57500000e-02 -2.21530582e+00
 9.00000000e-04  1.80000000e-02 -2.16807925e+00
 1.00000000e-03  1.95000000e-02 -2.15288544e+00
 1.00000000e-03  1.95000000e-02 -2.15288544e+00
 0.002       0.03275    -1.92743687
 0.003       0.0435     -1.81579136
 0.004      0.0535    -1.7335477
 0.005       0.0615     -1.66938229
 0.006       0.06975    -1.61326157
 0.007       0.07875    -1.56298772
 0.008       0.084      -1.52846505
 0.009      0.092     -1.4867877
 0.01        0.09825    -1.44885475
 0.01        0.09825    -1.44885475
 0.02        0.1535     -1.22993283
 0.03        0.19375    -1.08054443
 0.04        0.232      -0.97350575
 0.05      0.26475  -0.884912
 0.06       0.2965    -0.8068994
 0.07        0.3245     -0.73827662
 0.08        0.352      -0.67995703
 0.09       0.37625   -0.6272481
 0.1         0.39825    -0.57814171
 0.1         0.39825    -0.57814171
 0.2         0.5695     -0.21021812
0.3        0.68925    0.05884046
0.4        0.77725    0.28674165
0.5        0.846      0.50128839
0.6        0.898      0.71779797
0.7        0.93875    0.94612071
0.8        0.9685     1.21454592
0.9        0.98925    1.58583003
1.         1.         3.91300994


==> Data/overfitting/exact_theory_threshold_N_Edges0.dat <==
 1.00000000e-04  1.29804904e-03 -2.37974178e+00
 2.00000000e-04  2.30583507e-03 -2.25321726e+00
 3.00000000e-04  3.21987219e-03 -2.17651782e+00
 4.00000000e-04  4.07624858e-03 -2.12078393e+00
 5.00000000e-04  4.89130829e-03 -2.07675377e+00
 6.00000000e-04  5.67436629e-03 -2.04023410e+00
 7.00000000e-04  6.43142213e-03 -2.00895942e+00
 8.00000000e-04  7.16665105e-03 -1.98156307e+00
 9.00000000e-04  7.88311930e-03 -1.95715543e+00
 1.00000000e-03  8.58316989e-03 -1.93512422e+00
 1.00000000e-03  8.58316989e-03 -1.93512422e+00
 0.002       0.01496351 -1.78516768
 0.003       0.02064159 -1.69297485
 0.004       0.02588971 -1.62529655
 0.005       0.03083071 -1.57138637
 0.006       0.0355344  -1.52635429
 0.007       0.04004565 -1.48754761
 0.008       0.04439561 -1.45336052
 0.009       0.04860715 -1.42274462
 0.01        0.0526977  -1.39497636
 0.01        0.0526977  -1.39497636
 0.02        0.08904776 -1.20221978
 0.03        0.12026024 -1.07992191
 0.04        0.14834004 -0.98792199
 0.05        0.17418726 -0.91308715
 0.06        0.19831178 -0.84939095
 0.07        0.22104039 -0.79354184
 0.08        0.24259961 -0.74353563
 0.09        0.2631552  -0.69805698
 0.1         0.28283343 -0.6561938 
 0.1         0.28283343 -0.6561938 
 0.2         0.44649789 -0.34511608
 0.3         0.57248575 -0.12080716
0.4        0.6749991  0.07085655
0.5        0.76024994 0.25      
0.6        0.83158659 0.42914345
0.7        0.8909334  0.62080716
0.8        0.93927644 0.84511608
0.9        0.97663054 1.1561938 
 1.  1. inf


==> Data/overfitting/exact_theory_threshold_N_Edges1792.dat <==
 1.00000000e-04  8.65662474e-03 -4.08337278e+00
 2.00000000e-04  1.38660900e-02 -3.84377664e+00
 3.00000000e-04  1.81931126e-02 -3.69853292e+00
 4.00000000e-04  2.20170912e-02 -3.59299112e+00
 5.00000000e-04  2.54989626e-02 -3.50961236e+00
 6.00000000e-04  2.87263630e-02 -3.44045602e+00
 7.00000000e-04  3.17537596e-02 -3.38123200e+00
 8.00000000e-04  3.46179548e-02 -3.32935225e+00
 9.00000000e-04  3.73453005e-02 -3.28313215e+00
 1.00000000e-03  3.99554911e-02 -3.24141222e+00
 1.00000000e-03  3.99554911e-02 -3.24141222e+00
 2.00000000e-03  6.18860079e-02 -2.95744347e+00
 0.003       0.07945427 -2.78286033
 0.004       0.09458468 -2.65469971
 0.005       0.10808071 -2.55261142
 0.006       0.12037488 -2.46733536
 0.007       0.13173356 -2.39384817
 0.008       0.1423353  -2.32910898
 0.009       0.15230711 -2.27113246
 0.01        0.16174329 -2.21854843
 0.01        0.16174329 -2.21854843
 0.02        0.23739122 -1.85353038
 0.03        0.29399051 -1.62193812
 0.04        0.34029558 -1.44772029
 0.05        0.37986928 -1.30600753
 0.06        0.41459361 -1.18538771
 0.07        0.44560965 -1.07962772
 0.08        0.47367217 -0.98493227
 0.09        0.49931161 -0.89881054
 0.1         0.52291776 -0.81953535
 0.1         0.52291776 -0.81953535
 0.2         0.69054941 -0.23045566
0.3        0.79235764 0.19431224
0.4        0.86119023 0.55726076
0.5        0.90971947 0.8965    
0.6        0.94434994 1.23573924
0.7        0.9687991  1.59868776
0.8        0.98539537 2.02345566
0.9        0.995611   2.61253535
 1.  1. inf


==> Data/overfitting/exact_theory_threshold_N_Edges2514.dat <==
 1.00000000e-04  2.74384238e-02 -5.07262978e+00
 2.00000000e-04  4.08490357e-02 -4.75070009e+00
 3.00000000e-04  5.12925796e-02 -4.55554559e+00
 4.00000000e-04  6.01365516e-02 -4.41373596e+00
 5.00000000e-04  6.79334682e-02 -4.30170538e+00
 6.00000000e-04  7.49742157e-02 -4.20878452e+00
 7.00000000e-04  8.14348808e-02 -4.12920907e+00
 8.00000000e-04  8.74318738e-02 -4.05950163e+00
 9.00000000e-04  9.30470062e-02 -3.99739871e+00
 1.00000000e-03  9.83404253e-02 -3.94134236e+00
 1.00000000e-03  9.83404253e-02 -3.94134236e+00
 2.00000000e-03  1.40294919e-01 -3.55979211e+00
 3.00000000e-03  1.71408252e-01 -3.32521615e+00
 0.004       0.19685646 -3.15301508
 0.005       0.21867886 -3.01584572
 0.006       0.23792973 -2.90126585
 0.007       0.25523793 -2.80252591
 0.008       0.27101402 -2.71554009
 0.009       0.28554339 -2.63764082
 0.01        0.29903381 -2.5669871 
 0.01        0.29903381 -2.5669871 
 0.02        0.39952281 -2.07653619
 0.03        0.46747161 -1.7653608 
 0.04        0.51933331 -1.53127569
 0.05        0.56131847 -1.3408655 
 0.06        0.59653672 -1.17879653
 0.07        0.62679454 -1.03669374
 0.08        0.65324452 -0.90945764
 0.09        0.67667156 -0.79374151
 0.1         0.69763651 -0.68722461
 0.1         0.69763651 -0.68722461
0.2        0.83085394 0.10428329
0.3        0.89880395 0.67501618
0.4        0.9389259  1.16268639
0.5        0.96400382 1.6185    
0.6        0.97994011 2.07431361
0.7        0.98992564 2.56198382
0.8        0.99586432 3.13271671
0.9        0.99896749 3.92422461
 1.  1. inf


==> Data/overfitting/exact_theory_threshold_N_Edges998.dat <==
 1.00000000e-04  3.26887057e-03 -3.21765651e+00
 2.00000000e-04  5.53337652e-03 -3.03881331e+00
 3.00000000e-04  7.50547999e-03 -2.93039817e+00
 4.00000000e-04  9.30393489e-03 -2.85161796e+00
 5.00000000e-04  1.09809302e-02 -2.78938106e+00
 6.00000000e-04  1.25655929e-02 -2.73776027e+00
 7.00000000e-04  1.40763775e-02 -2.69355333e+00
 8.00000000e-04  1.55259538e-02 -2.65482841e+00
 9.00000000e-04  1.69235187e-02 -2.62032806e+00
 1.0000000e-03  1.8276028e-02 -2.5891868e+00
 1.0000000e-03  1.8276028e-02 -2.5891868e+00
 2.00000000e-03  3.01453391e-02 -2.37722230e+00
 0.003       0.04020765 -2.24690715
 0.004       0.04920921 -2.15124344
 0.005       0.05747495 -2.07504107
 0.006       0.065185   -2.01138794
 0.007       0.07245287 -1.95653445
 0.008       0.07935615 -1.90821079
 0.009       0.08595093 -1.86493502
 0.01        0.09227948 -1.82568441
 0.01        0.09227948 -1.82568441
 0.02        0.14588446 -1.55322178
 0.03        0.18907943 -1.38035298
 0.04        0.2262703  -1.25031051
 0.05        0.25934898 -1.14453099
 0.06        0.28935373 -1.05449601
 0.07        0.31693348 -0.97555295
 0.08        0.34252867 -0.90486885
 0.09        0.36645575 -0.84058449
 0.1         0.38895194 -0.78141063
 0.1         0.38895194 -0.78141063
 0.2         0.56272379 -0.34170032
 0.3         0.68264192 -0.02463825
0.4        0.77221243 0.2462796 
0.5       0.8412237 0.4995   
0.6       0.8948693 0.7527204
0.7        0.9362332  1.02363825
0.8        0.96719809 1.34070032
0.9        0.9887273  1.78041063
 1.  1. inf


==> Data/overfitting/theory_threshold_N_Edges0.dat <==
 1.00000000e-04  1.01243214e-03 -2.15211255e+00
 2.00000000e-04  1.82090479e-03 -2.03894558e+00
 3.00000000e-04  2.56179609e-03 -1.97034351e+00
 4.00000000e-04  3.26074859e-03 -1.92049361e+00
 5.00000000e-04  3.92946440e-03 -1.88111183e+00
 6.00000000e-04  4.57464845e-03 -1.84844765e+00
 7.00000000e-04  5.20063722e-03 -1.82047473e+00
 8.00000000e-04  5.81045900e-03 -1.79597069e+00
 9.00000000e-04  6.40634433e-03 -1.77413984e+00
 1.00000000e-03  6.99000202e-03 -1.75443452e+00
 1.00000000e-03  6.99000202e-03 -1.75443452e+00
 0.002       0.01236142 -1.62030931
 0.003       0.01720109 -1.53784954
 0.004       0.02171171 -1.47731622
 0.005       0.02598551 -1.42909749
 0.006       0.03007525 -1.38881958
 0.007       0.03401501 -1.35410982
 0.008       0.03782856 -1.32353196
 0.009       0.04153339 -1.29614827
 0.01        0.04514287 -1.27131158
 0.01        0.04514287 -1.27131158
 0.02        0.07761574 -1.09890486
 0.03        0.10595364 -0.98951832
 0.04        0.13173427 -0.90723109
 0.05        0.15567387 -0.84029678
 0.06        0.17818135 -0.78332516
 0.07        0.19952042 -0.7333722 
 0.08        0.21987483 -0.68864528
 0.09        0.23937964 -0.64796794
 0.1         0.25813815 -0.61052438
 0.1         0.25813815 -0.61052438
 0.2         0.41715944 -0.33228801
 0.3         0.54302398 -0.13166001
0.4        0.64769633 0.03976922
0.5        0.73645537 0.2       
0.6        0.81213806 0.36023078
0.7        0.87633441 0.53166001
0.8        0.92976954 0.73228801
0.9        0.97219038 1.01052438
 1.  1. inf


==> Data/overfitting/theory_threshold_N_Edges1792.dat <==
 1.00000000e-04  5.84524057e-03 -3.73693362e+00
 2.00000000e-04  9.57958572e-03 -3.52263232e+00
 3.00000000e-04  1.27431812e-02 -3.39272238e+00
 4.00000000e-04  1.55758162e-02 -3.29832293e+00
 5.00000000e-04  1.81807226e-02 -3.22374670e+00
 6.00000000e-04  2.06146947e-02 -3.16189139e+00
 7.00000000e-04  2.29133161e-02 -3.10891982e+00
 8.00000000e-04  2.51007901e-02 -3.06251715e+00
 9.00000000e-04  2.71945467e-02 -3.02117664e+00
 1.00000000e-03  2.92076772e-02 -2.98386120e+00
 1.00000000e-03  2.92076772e-02 -2.98386120e+00
 2.00000000e-03  4.64302952e-02 -2.72987183e+00
 0.003       0.06055672 -2.57371993
 0.004       0.07291697 -2.45908958
 0.005       0.08407619 -2.36777904
 0.006       0.09434237 -2.29150581
 0.007       0.10390703 -2.22577687
 0.008       0.11289958 -2.16787238
 0.009       0.12141271 -2.1160166 
 0.01        0.12951569 -2.06898402
 0.01        0.12951569 -2.06898402
 0.02        0.19597552 -1.74250194
 0.03        0.2472626  -1.53535954
 0.04        0.29012428 -1.37953437
 0.05        0.32736922 -1.25278262
 0.06        0.36050503 -1.14489697
 0.07        0.39045758 -1.05030237
 0.08        0.41784594 -0.96560418
 0.09        0.4431093  -0.88857456
 0.1         0.46657307 -0.81766868
 0.1         0.46657307 -0.81766868
 0.2         0.63909588 -0.29077978
0.3        0.74961029 0.08914418
0.4        0.82749623 0.4137752 
0.5        0.88447615 0.7172    
0.6        0.92661167 1.0206248 
0.7        0.95747112 1.34525582
0.8        0.97928924 1.72517978
0.9        0.99341642 2.25206868
 1.  1. inf


==> Data/overfitting/theory_threshold_N_Edges2514.dat <==
 1.00000000e-04  1.74380918e-02 -4.68992841e+00
 2.00000000e-04  2.67501602e-02 -4.40198574e+00
 3.00000000e-04  3.41978405e-02 -4.22743425e+00
 4.00000000e-04  4.06169300e-02 -4.10059587e+00
 5.00000000e-04  4.63520070e-02 -4.00039266e+00
 6.00000000e-04  5.15870365e-02 -3.91728173e+00
 7.00000000e-04  5.64346028e-02 -3.84610728e+00
 8.00000000e-04  6.09698108e-02 -3.78375905e+00
 9.00000000e-04  6.52458529e-02 -3.72821251e+00
 1.00000000e-03  6.93021021e-02 -3.67807419e+00
 1.00000000e-03  6.93021021e-02 -3.67807419e+00
 2.00000000e-03  1.02231531e-01 -3.33680526e+00
 3.00000000e-03  1.27443784e-01 -3.12699415e+00
 0.004       0.14850972 -2.97297283
 0.005       0.16687054 -2.85028483
 0.006       0.18328394 -2.74780147
 0.007       0.19820785 -2.65948578
 0.008      0.2119446 -2.5816833
 0.009       0.22470629 -2.51200808
 0.01        0.23664865 -2.44881347
 0.01        0.23664865 -2.44881347
 0.02        0.32833135 -2.01014084
 0.03        0.39297626 -1.73181711
 0.04        0.44375223 -1.52244502
 0.05        0.48578861 -1.35213697
 0.06        0.52171161 -1.20717807
 0.07        0.55307428 -1.08007748
 0.08        0.58088258 -0.96627405
 0.09        0.6058306  -0.86277439
 0.1         0.6284201  -0.76750279
 0.1         0.6284201  -0.76750279
 0.2         0.77863822 -0.0595566 
0.3        0.86099995 0.45092242
0.4        0.91243074 0.88710791
0.5        0.94621625 1.2948    
0.6        0.96873864 1.70249209
0.7        0.98356321 2.13867758
0.8        0.99287393 2.6491566 
0.9        0.99807853 3.35710279
 1.  1. inf


==> Data/overfitting/theory_threshold_N_Edges998.dat <==
 1.00000000e-04  2.36376063e-03 -2.92512586e+00
 2.00000000e-04  4.07123973e-03 -2.76516364e+00
 3.00000000e-04  5.58022309e-03 -2.66819418e+00
 4.00000000e-04  6.96982309e-03 -2.59773103e+00
 5.00000000e-04  8.27518841e-03 -2.54206464e+00
 6.00000000e-04  9.51608524e-03 -2.49589361e+00
 7.00000000e-04  1.07051119e-02 -2.45635372e+00
 8.00000000e-04  1.18509603e-02 -2.42171710e+00
 9.00000000e-04  1.29599663e-02 -2.39085905e+00
 1.00000000e-03  1.40369399e-02 -2.36300546e+00
 1.00000000e-03  1.40369399e-02 -2.36300546e+00
 2.00000000e-03  2.36177843e-02 -2.17341864e+00
 0.003       0.03188378 -2.05686123
 0.004       0.0393661  -1.97129701
 0.005       0.04629902 -1.90313953
 0.006       0.05281358 -1.84620645
 0.007       0.05899296 -1.797144  
 0.008       0.06489435 -1.753922  
 0.009       0.07055929 -1.71521497
 0.01        0.07601926 -1.68010816
 0.01        0.07601926 -1.68010816
 0.02        0.12307143 -1.43641017
 0.03        0.16186698 -1.28179162
 0.04        0.19580364 -1.1654781 
 0.05        0.22636432 -1.07086602
 0.06        0.2543723  -0.99033629
 0.07        0.28034694 -0.91972746
 0.08        0.30464343 -0.85650568
 0.09       0.3275187 -0.799008 
 0.1         0.34916651 -0.7460813 
 0.1         0.34916651 -0.7460813 
 0.2         0.52087853 -0.35279244
 0.3         0.64415203 -0.0692035 
0.4        0.73911935 0.17311279
0.5        0.81433367 0.3996    
0.6        0.87437674 0.62608721
0.7        0.92196013 0.8684035 
0.8        0.9586828  1.15199244
0.9        0.98520484 1.5452813 
 1.  1. inf

